ParDen: Surrogate Assisted Hyper-Parameter Optimisation for Portfolio Selection

Portfolio optimisation is a multi-objective optimisation problem (MOP), where an investor aims to optimise the conflicting criteria of maximising a portfolio's expected return whilst minimising its risk and other costs. However, selecting a portfolio is a computationally expensive problem because of the cost associated with performing multiple evaluations on test data ("backtesting") rather than solving the convex optimisation problem itself. In this research, we present ParDen, an algorithm for the inclusion of any discriminative or generative machine learning model as a surrogate to mitigate the computationally expensive backtest procedure. In addition, we compare the performance of alternative metaheuristic algorithms: NSGA-II, R-NSGA-II, NSGA-III, R-NSGA-III, U-NSGA-III, MO-CMA-ES, and COMO-CMA-ES. We measure performance using multi-objective performance indicators, including Generational Distance Plus, Inverted Generational Distance Plus and Hypervolume. We also consider meta-indicators, Success Rate and Average Executions to Success Rate, of the Hypervolume to provide more insight into the quality of solutions. Our results show that ParDen can reduce the number of evaluations required by almost a third while obtaining an improved Pareto front over the state-of-the-art for the problem of portfolio selection.

==> convergence_gdps.csv <==
it,val
0,1.11297481877055
1,1.00250968550188
2,0.944557007136119
3,0.707375220138118
4,0.60270564474319
5,0.440071040983257
6,0.278067403576856
7,0.255858131342011
8,0.231567443008926
9,0.223958353489572
10,0.195366759187042
11,0.181880407446771
12,0.176509132348567
13,0.15594562041469
14,0.14723804094417
15,0.129631603646521
16,0.122686522946052
17,0.116977910036124
18,0.110749560055865
19,0.105773829941076
20,0.105985168481492
21,0.101409701240205
22,0.097892209036501
23,0.091765258365381
24,0.091252413243368


==> convergence_hvs.csv <==
it,val
0,1192.27355013979
1,1222.54766598176
2,1241.27972816782
3,1257.48125038005
4,1264.85246805082
5,1276.63593799382
6,1291.23711153268
7,1295.17536557508
8,1297.77324102626
9,1300.06760356903
10,1302.89560736353
11,1306.970202023
12,1308.41961989531
13,1310.13454142431
14,1311.63933995546
15,1313.65994162227
16,1314.48876248621
17,1315.48686396092
18,1316.13223254944
19,1316.58054331546
20,1316.82125150003
21,1317.34987442401
22,1318.21146430569
23,1319.01930594889
24,1320.03766829571


==> convergence_igdps.csv <==
it,val
0,1.26052874709387
1,1.00510020805383
2,0.86674633531964
3,0.703870994014026
4,0.631226296490238
5,0.520495322656252
6,0.338226116387238
7,0.312134738713877
8,0.287104132305198
9,0.267541641096958
10,0.239653997878685
11,0.198518603434961
12,0.192822514852951
13,0.17785950973611
14,0.171303428272228
15,0.159058006986013
16,0.149357943715764
17,0.146945566268901
18,0.139733567340942
19,0.13400348161137
20,0.133125632942892
21,0.119777436984108
22,0.118742317440873
23,0.114192501957831
24,0.107864689234791


==> convergence_pfs.csv <==
o,x0,y0,x1,y1,x2,y2,x3,y3,x4,y4,x5,y5,x6,y6,x7,y7,x8,y8,x9,y9,x10,y10,x11,y11,x12,y12,x13,y13,x14,y14,x15,y15,x16,y16,x17,y17,x18,y18,x19,y19,x20,y20,x21,y21,x22,y22,x23,y23,x24,y24
0,50.2581899850012,36.4343443613577,50.6143929659638,36.4290267930051,50.7110163542363,36.4097894302073,50.4738863503612,35.0234037535321,50.4227737715178,34.888730994565,50.2818820467219,34.8071807869064,50.6823795388275,35.3955198189372,45.585246331782,30.7392335117824,49.7996057275379,34.1697791561399,49.0566001962302,33.3644958145796,48.5415799913094,33.0098732894269,49.9417572318898,34.2524080407748,46.7587205128846,30.7999234594207,2.84864764440072,0.759078670144991,47.9149503448067,32.4737960584417,48.4329523814992,32.8445639165936,38.6421273829579,23.1333517706805,44.0739515621561,28.1592314502233,44.0751193030347,28.3974708825003,49.4003439569094,33.5626138856325,34.2373591230915,19.2045634118871,48.5898898094281,33.1664261348902,41.482825603893,26.350299437167,50.8204575440198,35.8724648387293,46.5476712265621,30.5978241593844
1,30.0550633309594,15.3739410904127,50.1041893935714,36.3185137988198,50.1406732068681,34.4910850209312,48.9096355449005,33.278127651185,50.4302223058822,34.9065998340672,49.7783346929317,34.147672792713,47.9715644230627,32.5429455295706,50.2959281413796,34.8268323954418,47.2852631822785,31.9539247704761,47.846939919443,32.4412687913244,41.3901032423666,25.9880524970479,51.0997507869195,36.2944189428782,32.6349562342553,17.5636554844246,26.4067113900299,12.3034821687201,35.6524819858834,20.159529975194,50.8487864380084,35.8819399349568,48.480523896655,32.7557618706018,32.5366547920462,17.0079865863527,37.6993827279287,22.6042307636476,35.8843094166185,20.0654571559207,38.4112013965228,22.8345334897445,27.5996255218892,12.9509189518244,36.2817500826655,21.2105804723767,34.131632671146,18.4702491793106,39.2512605647248,23.7892974835451
2,4.41499015365392,1.71398662818828,49.4431307695085,33.7176104329714,47.1851618577995,31.874233210794,46.9430825089667,31.708293980482,47.7598454124108,32.3495474608218,47.8636241650497,32.4602976355211,50.3165430606767,34.8456870304372,47.3841716684157,32.1478455864561,45.942680481052,30.3340123544064,48.5134983122045,32.8601198350902,22.8767317956638,9.78819758270934,50.8189000399181,35.5836701311726,27.9309793005759,13.2215016402441,30.0849077386069,15.0558344348453,37.5321349521296,22.230981280557,30.8201505969651,15.7206075473067,39.7058987865981,24.7629135807057,35.8838779941509,20.2454540324274,23.7786173417124,10.5023015796173,26.1417186119756,11.9869623074616,19.4871640039402,7.94137549392689,49.5570053498424,33.7899164961993,37.0451507733269,21.3028692798964,50.3842215256336,34.7270206526928,24.344863532751,10.9408452943352
3,21.2753298759993,12.203404724218,42.8518981921411,29.1078299478411,44.0611017806947,30.3258378113351,47.1589089758343,31.8622826722546,43.0138655253977,29.3431254358112,46.9654054163073,31.7042840415948,48.53438730459,32.9777712403817,31.3566852466383,16.5209107540917,45.5478864371491,29.839076199673,39.087573591417,24.150761516978,40.3266693999854,25.1919033305415,39.1446415885387,24.358457792819,24.9740933899037,11.1134373900416,45.8837906253229,29.9826530603919,36.4319055555388,21.4926096504673,38.827468108347,23.3341032122927,47.3702965318969,31.3832776824842,30.9494148552854,15.837240124611,34.1342038241456,18.8867107963248,18.3998184835357,7.59511482536656,13.5010962110465,5.93668299339873,23.9044387506845,10.4581565136934,32.6698799379418,17.7838415626272,40.201054780285,24.56912997348,25.4635657113534,11.4568298659691
4,47.9626754209518,32.5326060371418,37.6790229779864,22.4852360580503,34.9090375202204,19.6206005877262,39.5679868844251,26.2736145288001,44.9251174188816,29.3689697927535,47.2511052526361,31.9780016174657,48.1195400052131,32.7502696796557,43.8489462088409,28.0525224995536,33.3461011135755,18.1662126127524,33.6265089969815,19.4593112898311,31.8139624883004,16.6208870019962,27.6011440765436,13.5291975021922,17.7234030528936,7.66549702108527,20.2812447237805,8.48332803926454,26.8222501778889,12.4245253001319,43.6346285483875,27.8009102819544,31.5704656748454,16.5093718526551,22.5273694144782,9.59564524530293,32.2165691130656,16.8858994982281,8.28892833107305,2.21809735372641,8.42801239659756,2.21137732144435,5.12202656582859,1.08013447890142,51.0436572433591,36.2659565091352,50.9784759510695,36.1692692701142,35.0779246050241,19.2791866243425
5,19.2077165210648,9.06990776184189,42.4420996130865,27.1468952197322,32.2189597517263,17.588364589887,41.6998522444971,26.4539444875367,42.8926666812008,27.5614038326175,44.7382542841654,29.3358080016741,35.1115910950327,20.0871409636004,44.9537735690898,29.4302670386957,32.3084596797209,17.600186319531,47.4740440496793,31.6651135100715,33.740842247963,18.7610946228998,29.7444572656525,15.0322003939901,23.0277719997821,9.88220982709865,47.5955873494573,31.7897948049217,28.7423288620655,13.8797990109304,29.4389074780075,14.37801590862,42.1128910221155,26.5733584914552,39.0011270658787,23.8204536406476,17.33435749753,7.13597365663983,44.0751193030347,28.3974708825003,49.4003439569094,33.5626138856325,34.2373591230915,19.2045634118871,32.2451618845738,16.7311830774991,48.2686399003201,32.4405668417206,27.8375186428474,13.1830220111387
6,45.0897876309225,31.2022057990146,22.8919790499649,13.5099377291574,23.8191677577542,13.9025114000665,33.3232356157373,18.0072505882612,42.3509046413063,26.811448685068,38.48207492166,23.0895085865986,41.1949436395828,25.7742292573161,31.6914773203898,16.7291452667873,46.3145241484902,30.4940884841978,44.4980607989294,29.0033355485378,35.8928077843757,21.4180921818622,25.058474667545,11.2399269242221,22.2197811386276,9.43827501392398,26.7152161311932,12.5000198276388,29.2060383104201,14.6161135767986,40.602675712916,25.2450680915752,49.0020234635314,33.2637479981814,19.4667697417538,7.95392021136763,7.99173234394382,2.21232179505224,37.6993827279287,22.6042307636476,35.8843094166185,20.0654571559207,38.4112013965228,22.8345334897445,48.5744085861157,32.8656599114812,8.27744547679928,2.19551146300432,16.2047037103255,6.97413005406444
7,5.284972635438,1.96581652628325,24.9957352312325,14.7341921044329,24.1546786388471,14.2004174564518,31.5136326814278,16.8479538639248,19.7699919942637,8.37106924926792,39.8102457623849,24.8308110193918,35.1211096296657,20.1344218725608,29.0005129610214,14.0920047111412,39.4788736018725,24.7472578181144,26.790719811166,12.549513338543,18.2124753531681,7.73544919300192,25.3497380341788,11.3881848283375,11.2652648461101,4.30498439517833,26.8357131973866,12.513785385715,15.1075494597213,6.78663547159609,16.6790705716231,7.07265087551552,23.4342676739668,10.5280693544901,38.6421273829579,23.1333517706805,1.2551902849381,0.422112761573563,23.7786173417124,10.5023015796173,26.1417186119756,11.9869623074616,19.4871640039402,7.94137549392689,10.3083358253924,3.3316481290214,41.482825603893,26.350299437167,19.7792284026565,8.06220649803331
8,11.7901495854478,6.16882843338871,24.2165207660201,14.2909850184797,20.7082916457924,11.8519468706154,23.1223270480123,10.0643722921898,10.9543640486095,5.18697292983822,38.1135758289494,22.8636752312235,30.3552637668687,15.3510242298355,26.0516469147861,11.8788877488283,29.6226446484985,15.3057112745627,7.97993581991408,2.31952494240589,13.3591208663687,5.41106329449482,46.2244081851761,30.2984880260467,49.9417572318898,34.2524080407748,19.7980698335213,8.07024216509782,11.2452506001088,3.72316705828397,16.353597809395,7.06610625342208,24.1837249125703,10.6567696107087,48.480523896655,32.7557618706018,44.0739515621561,28.1592314502233,34.1342038241456,18.8867107963248,18.3998184835357,7.59511482536656,13.5010962110465,5.93668299339873,48.5898898094281,33.1664261348902,36.2817500826655,21.2105804723767,3.35143127614344,0.646944990999176
9,1.30459132505979,0.452244960921459,14.6413735864899,6.91027053267165,21.5948882438752,12.4055316541061,24.8198059457342,14.5669954447555,3.15462579800664,1.19197916270475,29.0676249830782,14.5233777046167,26.1359481624974,11.931999468208,19.1785916382543,8.17987357167915,32.087482313481,17.055732688013,2.31914778228283,0.869100254316521,11.8297039184723,4.53224312561558,19.8811484173794,8.43395393129206,51.0997507869195,36.2944189428782,20.5563784364654,8.50768618433426,2.84864764440072,0.759078670144991,21.1966549978713,8.91779376922166,15.8574211992047,6.92163655885165,39.7058987865981,24.7629135807057,32.5366547920462,17.0079865863527,32.2165691130656,16.8858994982281,44.0751193030347,28.3974708825003,8.42801239659756,2.21137732144435,27.5996255218892,12.9509189518244,37.0451507733269,21.3028692798964,9.28354238185455,2.85531000364222
10,17.0261184529195,8.91308236409224,11.9942658911044,5.69184868408339,15.1849982699283,7.33722273838704,11.474758564109,5.50406827178518,1.74784580051661,0.6294108447673,19.3507322104398,8.23436422119809,31.9336357713898,16.9109847741356,24.1224661941574,10.5528765270845,44.2021696399013,28.6945457930449,49.7996057275379,34.1697791561399,3.67944433370544,1.13528309726784,17.5683625842436,7.44974355571626,50.8189000399181,35.5836701311726,11.9791026009431,4.28690353361591,26.4067113900299,12.3034821687201,11.4874483490744,4.26017654710691,22.9983765906114,9.8759540536879,47.3702965318969,31.3832776824842,35.8838779941509,20.2454540324274,17.33435749753,7.13597365663983,37.6993827279287,22.6042307636476,49.4003439569094,33.5626138856325,49.5570053498424,33.7899164961993,32.6698799379418,17.7838415626272,50.8204575440198,35.8724648387293
11,3.11959989702661,1.16528339420327,13.3332499709564,6.25178443411558,14.4593981736252,6.80936746816709,11.830244434709,5.56650392990049,50.4738863503612,35.0234037535321,18.1007413093478,7.93641096494825,24.1321222174617,10.5697818172728,19.0865758016246,8.08390042548823,11.9918196108451,4.92946991121629,45.942680481052,30.3340123544064,49.0566001962302,33.3644958145796,8.4434605215604,2.89705665169582,39.1446415885387,24.358457792819,11.0921288925577,3.84932067827834,30.0849077386069,15.0558344348453,47.9149503448067,32.4737960584417,9.22398951637635,2.72001986422105,31.5704656748454,16.5093718526551,30.9494148552854,15.837240124611,7.99173234394382,2.21232179505224,23.7786173417124,10.5023015796173,35.8843094166185,20.0654571559207,23.9044387506845,10.4581565136934,51.0436572433591,36.2659565091352,34.131632671146,18.4702491793106
12,11.3754025610209,5.51190644217239,7.27634650185641,2.219858926725,13.4781405072215,6.26731446957037,5.62491447460896,1.62476319892017,48.9096355449005,33.278127651185,14.4267209703143,6.24061354564519,21.5596718952009,9.27016170440214,9.90754401714432,3.14910226353527,7.11048871830062,1.70422467205525,45.5478864371491,29.839076199673,47.846939919443,32.4412687913244,6.56357638329005,1.50085735761299,29.7444572656525,15.0322003939901,46.7587205128846,30.7999234594207,45.8837906253229,29.9826530603919,35.6524819858834,20.159529975194,1.46205529116471,0.484520598718108,42.1128910221155,26.5733584914552,22.5273694144782,9.59564524530293,1.2551902849381,0.422112761573563,34.1342038241456,18.8867107963248,26.1417186119756,11.9869623074616,5.12202656582859,1.08013447890142,32.2451618845738,16.7311830774991,50.3842215256336,34.7270206526928
13,10.2836474633567,3.48795190943375,5.51308459347493,1.81549957980764,9.4652658778772,3.08295775037322,1.26136776770264,0.433293308093613,46.9430825089667,31.708293980482,12.0541082461023,5.7153116621626,15.5720879665582,7.44386176673857,4.80387157332491,1.18240949192362,50.2959281413796,34.8268323954418,33.3461011135755,18.1662126127524,48.5134983122045,32.8601198350902,5.37134518087206,1.40754802501119,25.058474667545,11.2399269242221,32.6349562342553,17.5636554844246,20.2812447237805,8.48332803926454,37.5321349521296,22.230981280557,50.8487864380084,35.8819399349568,49.0020234635314,33.2637479981814,39.0011270658787,23.8204536406476,44.0739515621561,28.1592314502233,32.2165691130656,16.8858994982281,18.3998184835357,7.59511482536656,34.2373591230915,19.2045634118871,48.5744085861157,32.8656599114812,40.201054780285,24.56912997348
14,50.1867418967896,36.4331520040935,3.0774776415106,1.15683620587477,6.89148614865193,2.13037931619301,50.7110163542363,36.4097894302073,47.1589089758343,31.8622826722546,11.2590190044899,4.25025874943133,14.8740391372008,6.07986153292156,1.80825265098729,0.653079739780568,47.3841716684157,32.1478455864561,32.3084596797209,17.600186319531,39.087573591417,24.150761516978,48.5415799913094,33.0098732894269,25.3497380341788,11.3881848283375,27.9309793005759,13.2215016402441,47.5955873494573,31.7897948049217,36.4319055555388,21.4926096504673,30.8201505969651,15.7206075473067,23.4342676739668,10.5280693544901,19.4667697417538,7.95392021136763,32.5366547920462,17.0079865863527,17.33435749753,7.13597365663983,44.0751193030347,28.3974708825003,38.4112013965228,22.8345334897445,10.3083358253924,3.3316481290214,50.9784759510695,36.1692692701142
15,30.1463823588972,19.9175275076101,1.17458142143555,0.401738235583644,3.48550478955611,1.33183338512061,50.1406732068681,34.4910850209312,39.5679868844251,26.2736145288001,9.57320758128494,3.0204458964969,7.19496627007251,1.79370715427481,50.6823795388275,35.3955198189372,31.3566852466383,16.5209107540917,46.3145241484902,30.4940884841978,47.4740440496793,31.6651135100715,41.3901032423666,25.9880524970479,46.2244081851761,30.2984880260467,24.9740933899037,11.1134373900416,26.8357131973866,12.513785385715,26.8222501778889,12.4245253001319,38.827468108347,23.3341032122927,24.1837249125703,10.6567696107087,38.6421273829579,23.1333517706805,30.9494148552854,15.837240124611,1.2551902849381,0.422112761573563,37.6993827279287,22.6042307636476,19.4871640039402,7.94137549392689,48.5898898094281,33.1664261348902,48.2686399003201,32.4405668417206
16,24.9565063398422,15.1322748316634,1.15720739144493,0.397301001224865,1.17991459095595,0.40312156539686,47.1851618577995,31.874233210794,41.6998522444971,26.4539444875367,10.6092986668671,3.77602751535578,4.60187777964052,1.15054202816746,47.9715644230627,32.5429455295706,43.8489462088409,28.0525224995536,39.4788736018725,24.7472578181144,44.4980607989294,29.0033355485378,22.8767317956638,9.78819758270934,19.8811484173794,8.43395393129206,17.7234030528936,7.66549702108527,19.7980698335213,8.07024216509782,28.7423288620655,13.8797990109304,43.6346285483875,27.8009102819544,15.8574211992047,6.92163655885165,48.480523896655,32.7557618706018,22.5273694144782,9.59564524530293,44.0739515621561,28.1592314502233,34.1342038241456,18.8867107963248,13.5010962110465,5.93668299339873,27.5996255218892,12.9509189518244,8.27744547679928,2.19551146300432
17,36.4165978805289,21.4498708077895,30.0550633309594,15.3739410904127,49.4431307695085,33.7176104329714,44.0611017806947,30.3258378113351,33.3232356157373,18.0072505882612,2.70572307847107,0.988249134255936,1.38412141874056,0.481854140489312,50.3165430606767,34.8456870304372,44.9537735690898,29.4302670386957,29.6226446484985,15.3057112745627,26.790719811166,12.549513338543,40.3266693999854,25.1919033305415,17.5683625842436,7.44974355571626,23.0277719997821,9.88220982709865,20.5563784364654,8.50768618433426,15.1075494597213,6.78663547159609,29.4389074780075,14.37801590862,22.9983765906114,9.8759540536879,39.7058987865981,24.7629135807057,39.0011270658787,23.8204536406476,32.5366547920462,17.0079865863527,32.2165691130656,16.8858994982281,8.42801239659756,2.21137732144435,49.5570053498424,33.7899164961993,41.482825603893,26.350299437167
18,4.12278059546164,1.61919951267763,4.41499015365392,1.71398662818828,42.8518981921411,29.1078299478411,34.9090375202204,19.6206005877262,31.5136326814278,16.8479538639248,1.93621854229195,0.703469410926018,50.2818820467219,34.8071807869064,48.53438730459,32.9777712403817,31.6914773203898,16.7291452667873,32.087482313481,17.055732688013,7.97993581991408,2.31952494240589,31.8139624883004,16.6208870019962,8.4434605215604,2.89705665169582,22.2197811386276,9.43827501392398,11.9791026009431,4.28690353361591,11.2452506001088,3.72316705828397,40.602675712916,25.2450680915752,9.22398951637635,2.72001986422105,47.3702965318969,31.3832776824842,19.4667697417538,7.95392021136763,30.9494148552854,15.837240124611,17.33435749753,7.13597365663983,49.4003439569094,33.5626138856325,23.9044387506845,10.4581565136934,36.2817500826655,21.2105804723767
19,14.9284043877883,7.11778842845971,21.2753298759993,12.203404724218,37.6790229779864,22.4852360580503,32.2189597517263,17.588364589887,23.1223270480123,10.0643722921898,50.4227737715178,34.888730994565,49.7783346929317,34.147672792713,48.1195400052131,32.7502696796557,29.0005129610214,14.0920047111412,44.2021696399013,28.6945457930449,2.31914778228283,0.869100254316521,33.740842247963,18.7610946228998,6.56357638329005,1.50085735761299,49.9417572318898,34.2524080407748,46.7587205128846,30.7999234594207,2.84864764440072,0.759078670144991,16.6790705716231,7.07265087551552,1.46205529116471,0.484520598718108,31.5704656748454,16.5093718526551,38.6421273829579,23.1333517706805,22.5273694144782,9.59564524530293,1.2551902849381,0.422112761573563,35.8843094166185,20.0654571559207,5.12202656582859,1.08013447890142,37.0451507733269,21.3028692798964
20,37.870680880373,25.8382654484875,47.9626754209518,32.5326060371418,42.4420996130865,27.1468952197322,23.8191677577542,13.9025114000665,24.8198059457342,14.5669954447555,50.4302223058822,34.9065998340672,47.8636241650497,32.4602976355211,35.1115910950327,20.0871409636004,26.0516469147861,11.8788877488283,11.9918196108451,4.92946991121629,49.7996057275379,34.1697791561399,35.8928077843757,21.4180921818622,5.37134518087206,1.40754802501119,51.0997507869195,36.2944189428782,32.6349562342553,17.5636554844246,26.4067113900299,12.3034821687201,16.353597809395,7.06610625342208,50.8487864380084,35.8819399349568,42.1128910221155,26.5733584914552,48.480523896655,32.7557618706018,39.0011270658787,23.8204536406476,44.0739515621561,28.1592314502233,26.1417186119756,11.9869623074616,34.2373591230915,19.2045634118871,32.6698799379418,17.7838415626272
21,21.9412277043657,12.6271216813258,19.2077165210648,9.06990776184189,22.8919790499649,13.5099377291574,24.1546786388471,14.2004174564518,11.474758564109,5.50406827178518,47.7598454124108,32.3495474608218,46.9654054163073,31.7042840415948,41.1949436395828,25.7742292573161,19.1785916382543,8.17987357167915,7.11048871830062,1.70422467205525,45.942680481052,30.3340123544064,18.2124753531681,7.73544919300192,48.5415799913094,33.0098732894269,50.8189000399181,35.5836701311726,27.9309793005759,13.2215016402441,30.0849077386069,15.0558344348453,21.1966549978713,8.91779376922166,30.8201505969651,15.7206075473067,49.0020234635314,33.2637479981814,39.7058987865981,24.7629135807057,38.6421273829579,23.1333517706805,32.5366547920462,17.0079865863527,18.3998184835357,7.59511482536656,38.4112013965228,22.8345334897445,51.0436572433591,36.2659565091352
22,48.9294855281825,33.2849821845469,45.0897876309225,31.2022057990146,24.9957352312325,14.7341921044329,15.1849982699283,7.33722273838704,11.830244434709,5.56650392990049,44.9251174188816,29.3689697927535,47.2511052526361,31.9780016174657,35.1211096296657,20.1344218725608,24.1224661941574,10.5528765270845,50.2959281413796,34.8268323954418,45.5478864371491,29.839076199673,13.3591208663687,5.41106329449482,41.3901032423666,25.9880524970479,39.1446415885387,24.358457792819,24.9740933899037,11.1134373900416,45.8837906253229,29.9826530603919,11.4874483490744,4.26017654710691,38.827468108347,23.3341032122927,24.1837249125703,10.6567696107087,47.3702965318969,31.3832776824842,48.480523896655,32.7557618706018,30.9494148552854,15.837240124611,44.0751193030347,28.3974708825003,19.4871640039402,7.94137549392689,32.2451618845738,16.7311830774991
23,19.4988079813634,9.42742547373656,1.30459132505979,0.452244960921459,24.2165207660201,14.2909850184797,14.4593981736252,6.80936746816709,5.62491447460896,1.62476319892017,42.8926666812008,27.5614038326175,44.7382542841654,29.3358080016741,30.3552637668687,15.3510242298355,19.0865758016246,8.08390042548823,31.3566852466383,16.5209107540917,33.3461011135755,18.1662126127524,11.8297039184723,4.53224312561558,22.8767317956638,9.78819758270934,29.7444572656525,15.0322003939901,17.7234030528936,7.66549702108527,20.2812447237805,8.48332803926454,47.9149503448067,32.4737960584417,43.6346285483875,27.8009102819544,15.8574211992047,6.92163655885165,31.5704656748454,16.5093718526551,39.7058987865981,24.7629135807057,22.5273694144782,9.59564524530293,37.6993827279287,22.6042307636476,13.5010962110465,5.93668299339873,48.5744085861157,32.8656599114812
24,44.9154785855391,30.988257976577,17.0261184529195,8.91308236409224,14.6413735864899,6.91027053267165,13.4781405072215,6.26731446957037,1.26136776770264,0.433293308093613,42.3509046413063,26.811448685068,38.48207492166,23.0895085865986,26.1359481624974,11.931999468208,9.90754401714432,3.14910226353527,43.8489462088409,28.0525224995536,32.3084596797209,17.600186319531,3.67944433370544,1.13528309726784,40.3266693999854,25.1919033305415,25.058474667545,11.2399269242221,23.0277719997821,9.88220982709865,47.5955873494573,31.7897948049217,35.6524819858834,20.159529975194,29.4389074780075,14.37801590862,22.9983765906114,9.8759540536879,42.1128910221155,26.5733584914552,47.3702965318969,31.3832776824842,39.0011270658787,23.8204536406476,34.1342038241456,18.8867107963248,8.42801239659756,2.21137732144435,10.3083358253924,3.3316481290214
25,23.467196413753,14.1352362867003,3.11959989702661,1.16528339420327,11.9942658911044,5.69184868408339,9.4652658778772,3.08295775037322,50.7110163542363,36.4097894302073,19.7699919942637,8.37106924926792,39.8102457623849,24.8308110193918,31.9336357713898,16.9109847741356,4.80387157332491,1.18240949192362,44.9537735690898,29.4302670386957,46.3145241484902,30.4940884841978,49.0566001962302,33.3644958145796,31.8139624883004,16.6208870019962,25.3497380341788,11.3881848283375,22.2197811386276,9.43827501392398,26.8357131973866,12.513785385715,37.5321349521296,22.230981280557,40.602675712916,25.2450680915752,9.22398951637635,2.72001986422105,49.0020234635314,33.2637479981814,31.5704656748454,16.5093718526551,38.6421273829579,23.1333517706805,17.33435749753,7.13597365663983,49.4003439569094,33.5626138856325,48.5898898094281,33.1664261348902
26,1.21774693066802,0.418780652621811,11.3754025610209,5.51190644217239,13.3332499709564,6.25178443411558,6.89148614865193,2.13037931619301,50.1406732068681,34.4910850209312,3.15462579800664,1.19197916270475,38.1135758289494,22.8636752312235,24.1321222174617,10.5697818172728,1.80825265098729,0.653079739780568,31.6914773203898,16.7291452667873,39.4788736018725,24.7472578181144,47.846939919443,32.4412687913244,33.740842247963,18.7610946228998,46.2244081851761,30.2984880260467,49.9417572318898,34.2524080407748,19.7980698335213,8.07024216509782,36.4319055555388,21.4926096504673,16.6790705716231,7.07265087551552,1.46205529116471,0.484520598718108,24.1837249125703,10.6567696107087,42.1128910221155,26.5733584914552,48.480523896655,32.7557618706018,1.2551902849381,0.422112761573563,35.8843094166185,20.0654571559207,27.5996255218892,12.9509189518244
27,3.45029271435753,1.31647445885047,10.2836474633567,3.48795190943375,7.27634650185641,2.219858926725,3.48550478955611,1.33183338512061,47.1851618577995,31.874233210794,1.74784580051661,0.6294108447673,29.0676249830782,14.5233777046167,21.5596718952009,9.27016170440214,50.6823795388275,35.3955198189372,29.0005129610214,14.0920047111412,29.6226446484985,15.3057112745627,48.5134983122045,32.8601198350902,35.8928077843757,21.4180921818622,19.8811484173794,8.43395393129206,51.0997507869195,36.2944189428782,20.5563784364654,8.50768618433426,26.8222501778889,12.4245253001319,16.353597809395,7.06610625342208,50.8487864380084,35.8819399349568,15.8574211992047,6.92163655885165,49.0020234635314,33.2637479981814,39.7058987865981,24.7629135807057,44.0739515621561,28.1592314502233,26.1417186119756,11.9869623074616,49.5570053498424,33.7899164961993
28,11.7675474997451,5.60449349463568,30.1463823588972,19.9175275076101,5.51308459347493,1.81549957980764,1.17991459095595,0.40312156539686,34.9090375202204,19.6206005877262,50.4738863503612,35.0234037535321,19.3507322104398,8.23436422119809,15.5720879665582,7.44386176673857,47.9715644230627,32.5429455295706,26.0516469147861,11.8788877488283,32.087482313481,17.055732688013,39.087573591417,24.150761516978,18.2124753531681,7.73544919300192,17.5683625842436,7.44974355571626,50.8189000399181,35.5836701311726,11.9791026009431,4.28690353361591,28.7423288620655,13.8797990109304,21.1966549978713,8.91779376922166,30.8201505969651,15.7206075473067,22.9983765906114,9.8759540536879,24.1837249125703,10.6567696107087,47.3702965318969,31.3832776824842,32.5366547920462,17.0079865863527,18.3998184835357,7.59511482536656,23.9044387506845,10.4581565136934
29,8.84061782602658,2.93604563063116,36.4165978805289,21.4498708077895,3.0774776415106,1.15683620587477,49.4431307695085,33.7176104329714,32.2189597517263,17.588364589887,48.9096355449005,33.278127651185,18.1007413093478,7.93641096494825,14.8740391372008,6.07986153292156,50.3165430606767,34.8456870304372,19.1785916382543,8.17987357167915,44.2021696399013,28.6945457930449,47.4740440496793,31.6651135100715,13.3591208663687,5.41106329449482,8.4434605215604,2.89705665169582,39.1446415885387,24.358457792819,46.7587205128846,30.7999234594207,15.1075494597213,6.78663547159609,11.4874483490744,4.26017654710691,38.827468108347,23.3341032122927,9.22398951637635,2.72001986422105,15.8574211992047,6.92163655885165,31.5704656748454,16.5093718526551,30.9494148552854,15.837240124611,44.0751193030347,28.3974708825003,5.12202656582859,1.08013447890142
30,,,4.12278059546164,1.61919951267763,1.17458142143555,0.401738235583644,42.8518981921411,29.1078299478411,23.8191677577542,13.9025114000665,47.1589089758343,31.8622826722546,12.0541082461023,5.7153116621626,7.19496627007251,1.79370715427481,48.53438730459,32.9777712403817,24.1224661941574,10.5528765270845,11.9918196108451,4.92946991121629,44.4980607989294,29.0033355485378,11.8297039184723,4.53224312561558,6.56357638329005,1.50085735761299,29.7444572656525,15.0322003939901,32.6349562342553,17.5636554844246,11.2452506001088,3.72316705828397,47.9149503448067,32.4737960584417,43.6346285483875,27.8009102819544,1.46205529116471,0.484520598718108,22.9983765906114,9.8759540536879,42.1128910221155,26.5733584914552,22.5273694144782,9.59564524530293,37.6993827279287,22.6042307636476,34.2373591230915,19.2045634118871
31,,,14.9284043877883,7.11778842845971,1.15720739144493,0.397301001224865,37.6790229779864,22.4852360580503,24.1546786388471,14.2004174564518,41.6998522444971,26.4539444875367,11.2590190044899,4.25025874943133,4.60187777964052,1.15054202816746,48.1195400052131,32.7502696796557,19.0865758016246,8.08390042548823,7.11048871830062,1.70422467205525,26.790719811166,12.549513338543,3.67944433370544,1.13528309726784,5.37134518087206,1.40754802501119,25.058474667545,11.2399269242221,27.9309793005759,13.2215016402441,2.84864764440072,0.759078670144991,35.6524819858834,20.159529975194,29.4389074780075,14.37801590862,50.8487864380084,35.8819399349568,9.22398951637635,2.72001986422105,49.0020234635314,33.2637479981814,39.0011270658787,23.8204536406476,34.1342038241456,18.8867107963248,38.4112013965228,22.8345334897445
32,,,37.870680880373,25.8382654484875,30.0550633309594,15.3739410904127,42.4420996130865,27.1468952197322,15.1849982699283,7.33722273838704,33.3232356157373,18.0072505882612,9.57320758128494,3.0204458964969,1.38412141874056,0.481854140489312,35.1115910950327,20.0871409636004,9.90754401714432,3.14910226353527,50.2959281413796,34.8268323954418,7.97993581991408,2.31952494240589,49.0566001962302,33.3644958145796,48.5415799913094,33.0098732894269,25.3497380341788,11.3881848283375,24.9740933899037,11.1134373900416,26.4067113900299,12.3034821687201,37.5321349521296,22.230981280557,40.602675712916,25.2450680915752,30.8201505969651,15.7206075473067,1.46205529116471,0.484520598718108,24.1837249125703,10.6567696107087,38.6421273829579,23.1333517706805,17.33435749753,7.13597365663983,19.4871640039402,7.94137549392689
33,,,21.9412277043657,12.6271216813258,4.41499015365392,1.71398662818828,24.9957352312325,14.7341921044329,14.4593981736252,6.80936746816709,31.5136326814278,16.8479538639248,10.6092986668671,3.77602751535578,50.2818820467219,34.8071807869064,41.1949436395828,25.7742292573161,4.80387157332491,1.18240949192362,31.3566852466383,16.5209107540917,2.31914778228283,0.869100254316521,47.846939919443,32.4412687913244,41.3901032423666,25.9880524970479,46.2244081851761,30.2984880260467,17.7234030528936,7.66549702108527,30.0849077386069,15.0558344348453,36.4319055555388,21.4926096504673,16.6790705716231,7.07265087551552,38.827468108347,23.3341032122927,50.8487864380084,35.8819399349568,15.8574211992047,6.92163655885165,48.480523896655,32.7557618706018,1.2551902849381,0.422112761573563,13.5010962110465,5.93668299339873
34,,,48.9294855281825,33.2849821845469,21.2753298759993,12.203404724218,24.2165207660201,14.2909850184797,13.4781405072215,6.26731446957037,23.1223270480123,10.0643722921898,2.70572307847107,0.988249134255936,49.7783346929317,34.147672792713,35.1211096296657,20.1344218725608,1.80825265098729,0.653079739780568,43.8489462088409,28.0525224995536,49.7996057275379,34.1697791561399,48.5134983122045,32.8601198350902,22.8767317956638,9.78819758270934,19.8811484173794,8.43395393129206,23.0277719997821,9.88220982709865,45.8837906253229,29.9826530603919,26.8222501778889,12.4245253001319,16.353597809395,7.06610625342208,43.6346285483875,27.8009102819544,30.8201505969651,15.7206075473067,22.9983765906114,9.8759540536879,39.7058987865981,24.7629135807057,44.0739515621561,28.1592314502233,8.42801239659756,2.21137732144435
35,,,19.4988079813634,9.42742547373656,47.9626754209518,32.5326060371418,14.6413735864899,6.91027053267165,9.4652658778772,3.08295775037322,11.474758564109,5.50406827178518,1.93621854229195,0.703469410926018,47.8636241650497,32.4602976355211,30.3552637668687,15.3510242298355,50.6823795388275,35.3955198189372,44.9537735690898,29.4302670386957,45.5478864371491,29.839076199673,39.087573591417,24.150761516978,40.3266693999854,25.1919033305415,17.5683625842436,7.44974355571626,22.2197811386276,9.43827501392398,20.2812447237805,8.48332803926454,28.7423288620655,13.8797990109304,21.1966549978713,8.91779376922166,29.4389074780075,14.37801590862,38.827468108347,23.3341032122927,9.22398951637635,2.72001986422105,47.3702965318969,31.3832776824842,32.5366547920462,17.0079865863527,49.4003439569094,33.5626138856325
36,,,44.9154785855391,30.988257976577,19.2077165210648,9.06990776184189,11.9942658911044,5.69184868408339,6.89148614865193,2.13037931619301,11.830244434709,5.56650392990049,50.4227737715178,34.888730994565,46.9654054163073,31.7042840415948,26.1359481624974,11.931999468208,47.9715644230627,32.5429455295706,29.0005129610214,14.0920047111412,33.3461011135755,18.1662126127524,47.4740440496793,31.6651135100715,31.8139624883004,16.6208870019962,8.4434605215604,2.89705665169582,49.9417572318898,34.2524080407748,47.5955873494573,31.7897948049217,15.1075494597213,6.78663547159609,11.4874483490744,4.26017654710691,40.602675712916,25.2450680915752,43.6346285483875,27.8009102819544,1.46205529116471,0.484520598718108,31.5704656748454,16.5093718526551,30.9494148552854,15.837240124611,35.8843094166185,20.0654571559207
37,,,23.467196413753,14.1352362867003,45.0897876309225,31.2022057990146,13.3332499709564,6.25178443411558,3.48550478955611,1.33183338512061,5.62491447460896,1.62476319892017,50.4302223058822,34.9065998340672,47.2511052526361,31.9780016174657,31.9336357713898,16.9109847741356,50.3165430606767,34.8456870304372,26.0516469147861,11.8788877488283,32.3084596797209,17.600186319531,44.4980607989294,29.0033355485378,33.740842247963,18.7610946228998,6.56357638329005,1.50085735761299,51.0997507869195,36.2944189428782,26.8357131973866,12.513785385715,11.2452506001088,3.72316705828397,47.9149503448067,32.4737960584417,16.6790705716231,7.07265087551552,29.4389074780075,14.37801590862,50.8487864380084,35.8819399349568,42.1128910221155,26.5733584914552,22.5273694144782,9.59564524530293,26.1417186119756,11.9869623074616
38,,,1.21774693066802,0.418780652621811,1.30459132505979,0.452244960921459,7.27634650185641,2.219858926725,1.17991459095595,0.40312156539686,1.26136776770264,0.433293308093613,47.7598454124108,32.3495474608218,44.7382542841654,29.3358080016741,24.1321222174617,10.5697818172728,48.53438730459,32.9777712403817,19.1785916382543,8.17987357167915,46.3145241484902,30.4940884841978,26.790719811166,12.549513338543,35.8928077843757,21.4180921818622,5.37134518087206,1.40754802501119,50.8189000399181,35.5836701311726,19.7980698335213,8.07024216509782,2.84864764440072,0.759078670144991,35.6524819858834,20.159529975194,16.353597809395,7.06610625342208,40.602675712916,25.2450680915752,30.8201505969651,15.7206075473067,49.0020234635314,33.2637479981814,39.0011270658787,23.8204536406476,18.3998184835357,7.59511482536656
39,,,3.45029271435753,1.31647445885047,17.0261184529195,8.91308236409224,3.0774776415106,1.15683620587477,49.4431307695085,33.7176104329714,50.7110163542363,36.4097894302073,44.9251174188816,29.3689697927535,38.48207492166,23.0895085865986,21.5596718952009,9.27016170440214,48.1195400052131,32.7502696796557,24.1224661941574,10.5528765270845,39.4788736018725,24.7472578181144,7.97993581991408,2.31952494240589,18.2124753531681,7.73544919300192,48.5415799913094,33.0098732894269,39.1446415885387,24.358457792819,20.5563784364654,8.50768618433426,26.4067113900299,12.3034821687201,37.5321349521296,22.230981280557,21.1966549978713,8.91779376922166,16.6790705716231,7.07265087551552,38.827468108347,23.3341032122927,24.1837249125703,10.6567696107087,38.6421273829579,23.1333517706805,44.0751193030347,28.3974708825003
40,,,11.7675474997451,5.60449349463568,3.11959989702661,1.16528339420327,1.17458142143555,0.401738235583644,37.6790229779864,22.4852360580503,50.1406732068681,34.4910850209312,42.8926666812008,27.5614038326175,39.8102457623849,24.8308110193918,15.5720879665582,7.44386176673857,35.1115910950327,20.0871409636004,19.0865758016246,8.08390042548823,32.087482313481,17.055732688013,2.31914778228283,0.869100254316521,13.3591208663687,5.41106329449482,41.3901032423666,25.9880524970479,29.7444572656525,15.0322003939901,11.9791026009431,4.28690353361591,30.0849077386069,15.0558344348453,36.4319055555388,21.4926096504673,11.4874483490744,4.26017654710691,16.353597809395,7.06610625342208,43.6346285483875,27.8009102819544,15.8574211992047,6.92163655885165,48.480523896655,32.7557618706018,37.6993827279287,22.6042307636476
41,,,8.84061782602658,2.93604563063116,11.3754025610209,5.51190644217239,1.15720739144493,0.397301001224865,42.4420996130865,27.1468952197322,47.1851618577995,31.874233210794,42.3509046413063,26.811448685068,38.1135758289494,22.8636752312235,14.8740391372008,6.07986153292156,41.1949436395828,25.7742292573161,9.90754401714432,3.14910226353527,44.2021696399013,28.6945457930449,49.7996057275379,34.1697791561399,3.67944433370544,1.13528309726784,22.8767317956638,9.78819758270934,25.058474667545,11.2399269242221,46.7587205128846,30.7999234594207,45.8837906253229,29.9826530603919,26.8222501778889,12.4245253001319,47.9149503448067,32.4737960584417,21.1966549978713,8.91779376922166,29.4389074780075,14.37801590862,22.9983765906114,9.8759540536879,47.3702965318969,31.3832776824842,34.1342038241456,18.8867107963248
42,,,,,10.2836474633567,3.48795190943375,30.0550633309594,15.3739410904127,24.9957352312325,14.7341921044329,34.9090375202204,19.6206005877262,19.7699919942637,8.37106924926792,29.0676249830782,14.5233777046167,7.19496627007251,1.79370715427481,35.1211096296657,20.1344218725608,4.80387157332491,1.18240949192362,11.9918196108451,4.92946991121629,45.5478864371491,29.839076199673,49.0566001962302,33.3644958145796,40.3266693999854,25.1919033305415,25.3497380341788,11.3881848283375,32.6349562342553,17.5636554844246,20.2812447237805,8.48332803926454,28.7423288620655,13.8797990109304,37.5321349521296,22.230981280557,11.4874483490744,4.26017654710691,40.602675712916,25.2450680915752,9.22398951637635,2.72001986422105,31.5704656748454,16.5093718526551,17.33435749753,7.13597365663983
43,,,,,36.4165978805289,21.4498708077895,47.9626754209518,32.5326060371418,24.2165207660201,14.2909850184797,32.2189597517263,17.588364589887,1.74784580051661,0.6294108447673,19.3507322104398,8.23436422119809,4.60187777964052,1.15054202816746,30.3552637668687,15.3510242298355,1.80825265098729,0.653079739780568,7.11048871830062,1.70422467205525,33.3461011135755,18.1662126127524,47.846939919443,32.4412687913244,31.8139624883004,16.6208870019962,46.2244081851761,30.2984880260467,27.9309793005759,13.2215016402441,47.5955873494573,31.7897948049217,15.1075494597213,6.78663547159609,36.4319055555388,21.4926096504673,47.9149503448067,32.4737960584417,16.6790705716231,7.07265087551552,1.46205529116471,0.484520598718108,42.1128910221155,26.5733584914552,1.2551902849381,0.422112761573563
44,,,,,4.12278059546164,1.61919951267763,19.2077165210648,9.06990776184189,14.6413735864899,6.91027053267165,23.8191677577542,13.9025114000665,50.4738863503612,35.0234037535321,18.1007413093478,7.93641096494825,1.38412141874056,0.481854140489312,26.1359481624974,11.931999468208,50.6823795388275,35.3955198189372,50.2959281413796,34.8268323954418,46.3145241484902,30.4940884841978,48.5134983122045,32.8601198350902,33.740842247963,18.7610946228998,19.8811484173794,8.43395393129206,24.9740933899037,11.1134373900416,26.8357131973866,12.513785385715,11.2452506001088,3.72316705828397,26.8222501778889,12.4245253001319,37.5321349521296,22.230981280557,16.353597809395,7.06610625342208,50.8487864380084,35.8819399349568,49.0020234635314,33.2637479981814,44.0739515621561,28.1592314502233
45,,,,,14.9284043877883,7.11778842845971,45.0897876309225,31.2022057990146,11.9942658911044,5.69184868408339,24.1546786388471,14.2004174564518,48.9096355449005,33.278127651185,12.0541082461023,5.7153116621626,50.2818820467219,34.8071807869064,31.9336357713898,16.9109847741356,47.9715644230627,32.5429455295706,31.3566852466383,16.5209107540917,39.4788736018725,24.7472578181144,39.087573591417,24.150761516978,35.8928077843757,21.4180921818622,17.5683625842436,7.44974355571626,17.7234030528936,7.66549702108527,19.7980698335213,8.07024216509782,2.84864764440072,0.759078670144991,28.7423288620655,13.8797990109304,36.4319055555388,21.4926096504673,21.1966549978713,8.91779376922166,30.8201505969651,15.7206075473067,24.1837249125703,10.6567696107087,32.5366547920462,17.0079865863527
46,,,,,37.870680880373,25.8382654484875,1.30459132505979,0.452244960921459,13.3332499709564,6.25178443411558,15.1849982699283,7.33722273838704,47.1589089758343,31.8622826722546,11.2590190044899,4.25025874943133,49.7783346929317,34.147672792713,24.1321222174617,10.5697818172728,50.3165430606767,34.8456870304372,43.8489462088409,28.0525224995536,32.087482313481,17.055732688013,47.4740440496793,31.6651135100715,18.2124753531681,7.73544919300192,8.4434605215604,2.89705665169582,23.0277719997821,9.88220982709865,20.5563784364654,8.50768618433426,26.4067113900299,12.3034821687201,15.1075494597213,6.78663547159609,26.8222501778889,12.4245253001319,11.4874483490744,4.26017654710691,38.827468108347,23.3341032122927,15.8574211992047,6.92163655885165,30.9494148552854,15.837240124611
47,,,,,21.9412277043657,12.6271216813258,17.0261184529195,8.91308236409224,7.27634650185641,2.219858926725,14.4593981736252,6.80936746816709,41.6998522444971,26.4539444875367,9.57320758128494,3.0204458964969,47.8636241650497,32.4602976355211,21.5596718952009,9.27016170440214,48.53438730459,32.9777712403817,44.9537735690898,29.4302670386957,44.2021696399013,28.6945457930449,44.4980607989294,29.0033355485378,13.3591208663687,5.41106329449482,6.56357638329005,1.50085735761299,22.2197811386276,9.43827501392398,11.9791026009431,4.28690353361591,30.0849077386069,15.0558344348453,11.2452506001088,3.72316705828397,28.7423288620655,13.8797990109304,47.9149503448067,32.4737960584417,43.6346285483875,27.8009102819544,22.9983765906114,9.8759540536879,22.5273694144782,9.59564524530293
48,,,,,48.9294855281825,33.2849821845469,3.11959989702661,1.16528339420327,3.0774776415106,1.15683620587477,6.89148614865193,2.13037931619301,33.3232356157373,18.0072505882612,10.6092986668671,3.77602751535578,46.9654054163073,31.7042840415948,15.5720879665582,7.44386176673857,48.1195400052131,32.7502696796557,29.0005129610214,14.0920047111412,11.9918196108451,4.92946991121629,7.97993581991408,2.31952494240589,3.67944433370544,1.13528309726784,5.37134518087206,1.40754802501119,49.9417572318898,34.2524080407748,46.7587205128846,30.7999234594207,45.8837906253229,29.9826530603919,2.84864764440072,0.759078670144991,15.1075494597213,6.78663547159609,37.5321349521296,22.230981280557,29.4389074780075,14.37801590862,9.22398951637635,2.72001986422105,38.6421273829579,23.1333517706805
49,,,,,19.4988079813634,9.42742547373656,10.2836474633567,3.48795190943375,1.17458142143555,0.401738235583644,3.48550478955611,1.33183338512061,31.5136326814278,16.8479538639248,2.70572307847107,0.988249134255936,44.7382542841654,29.3358080016741,14.8740391372008,6.07986153292156,35.1115910950327,20.0871409636004,26.0516469147861,11.8788877488283,7.11048871830062,1.70422467205525,49.7996057275379,34.1697791561399,49.0566001962302,33.3644958145796,48.5415799913094,33.0098732894269,51.0997507869195,36.2944189428782,32.6349562342553,17.5636554844246,20.2812447237805,8.48332803926454,26.4067113900299,12.3034821687201,11.2452506001088,3.72316705828397,36.4319055555388,21.4926096504673,40.602675712916,25.2450680915752,1.46205529116471,0.484520598718108,48.480523896655,32.7557618706018
50,,,,,44.9154785855391,30.988257976577,36.4165978805289,21.4498708077895,1.15720739144493,0.397301001224865,1.17991459095595,0.40312156539686,23.1223270480123,10.0643722921898,1.93621854229195,0.703469410926018,38.48207492166,23.0895085865986,7.19496627007251,1.79370715427481,41.1949436395828,25.7742292573161,19.1785916382543,8.17987357167915,50.2959281413796,34.8268323954418,45.5478864371491,29.839076199673,47.846939919443,32.4412687913244,41.3901032423666,25.9880524970479,50.8189000399181,35.5836701311726,27.9309793005759,13.2215016402441,47.5955873494573,31.7897948049217,30.0849077386069,15.0558344348453,2.84864764440072,0.759078670144991,26.8222501778889,12.4245253001319,16.6790705716231,7.07265087551552,50.8487864380084,35.8819399349568,47.3702965318969,31.3832776824842
51,,,,,1.21774693066802,0.418780652621811,4.12278059546164,1.61919951267763,30.0550633309594,15.3739410904127,49.4431307695085,33.7176104329714,11.474758564109,5.50406827178518,50.4227737715178,34.888730994565,39.8102457623849,24.8308110193918,4.60187777964052,1.15054202816746,35.1211096296657,20.1344218725608,24.1224661941574,10.5528765270845,31.3566852466383,16.5209107540917,33.3461011135755,18.1662126127524,48.5134983122045,32.8601198350902,22.8767317956638,9.78819758270934,39.1446415885387,24.358457792819,24.9740933899037,11.1134373900416,26.8357131973866,12.513785385715,45.8837906253229,29.9826530603919,26.4067113900299,12.3034821687201,28.7423288620655,13.8797990109304,16.353597809395,7.06610625342208,30.8201505969651,15.7206075473067,31.5704656748454,16.5093718526551
52,,,,,3.45029271435753,1.31647445885047,14.9284043877883,7.11778842845971,47.9626754209518,32.5326060371418,37.6790229779864,22.4852360580503,11.830244434709,5.56650392990049,50.4302223058822,34.9065998340672,38.1135758289494,22.8636752312235,1.38412141874056,0.481854140489312,30.3552637668687,15.3510242298355,19.0865758016246,8.08390042548823,43.8489462088409,28.0525224995536,46.3145241484902,30.4940884841978,39.087573591417,24.150761516978,40.3266693999854,25.1919033305415,29.7444572656525,15.0322003939901,17.7234030528936,7.66549702108527,19.7980698335213,8.07024216509782,20.2812447237805,8.48332803926454,30.0849077386069,15.0558344348453,15.1075494597213,6.78663547159609,21.1966549978713,8.91779376922166,38.827468108347,23.3341032122927,42.1128910221155,26.5733584914552
53,,,,,11.7675474997451,5.60449349463568,37.870680880373,25.8382654484875,45.0897876309225,31.2022057990146,42.4420996130865,27.1468952197322,5.62491447460896,1.62476319892017,47.7598454124108,32.3495474608218,29.0676249830782,14.5233777046167,50.2818820467219,34.8071807869064,26.1359481624974,11.931999468208,9.90754401714432,3.14910226353527,44.9537735690898,29.4302670386957,39.4788736018725,24.7472578181144,47.4740440496793,31.6651135100715,31.8139624883004,16.6208870019962,25.058474667545,11.2399269242221,23.0277719997821,9.88220982709865,20.5563784364654,8.50768618433426,47.5955873494573,31.7897948049217,45.8837906253229,29.9826530603919,11.2452506001088,3.72316705828397,11.4874483490744,4.26017654710691,43.6346285483875,27.8009102819544,49.0020234635314,33.2637479981814
54,,,,,8.84061782602658,2.93604563063116,48.9294855281825,33.2849821845469,1.30459132505979,0.452244960921459,24.2165207660201,14.2909850184797,1.26136776770264,0.433293308093613,44.9251174188816,29.3689697927535,19.3507322104398,8.23436422119809,49.7783346929317,34.147672792713,31.9336357713898,16.9109847741356,4.80387157332491,1.18240949192362,29.0005129610214,14.0920047111412,32.087482313481,17.055732688013,44.4980607989294,29.0033355485378,33.740842247963,18.7610946228998,25.3497380341788,11.3881848283375,22.2197811386276,9.43827501392398,11.9791026009431,4.28690353361591,26.8357131973866,12.513785385715,20.2812447237805,8.48332803926454,2.84864764440072,0.759078670144991,47.9149503448067,32.4737960584417,29.4389074780075,14.37801590862,24.1837249125703,10.6567696107087
55,,,,,,,19.4988079813634,9.42742547373656,3.11959989702661,1.16528339420327,14.6413735864899,6.91027053267165,50.7110163542363,36.4097894302073,42.8926666812008,27.5614038326175,18.1007413093478,7.93641096494825,47.8636241650497,32.4602976355211,24.1321222174617,10.5697818172728,1.80825265098729,0.653079739780568,26.0516469147861,11.8788877488283,44.2021696399013,28.6945457930449,7.97993581991408,2.31952494240589,35.8928077843757,21.4180921818622,46.2244081851761,30.2984880260467,49.9417572318898,34.2524080407748,46.7587205128846,30.7999234594207,19.7980698335213,8.07024216509782,47.5955873494573,31.7897948049217,26.4067113900299,12.3034821687201,37.5321349521296,22.230981280557,40.602675712916,25.2450680915752,15.8574211992047,6.92163655885165
56,,,,,,,44.9154785855391,30.988257976577,10.2836474633567,3.48795190943375,11.9942658911044,5.69184868408339,50.1406732068681,34.4910850209312,42.3509046413063,26.811448685068,12.0541082461023,5.7153116621626,44.7382542841654,29.3358080016741,21.5596718952009,9.27016170440214,50.6823795388275,35.3955198189372,19.1785916382543,8.17987357167915,11.9918196108451,4.92946991121629,49.7996057275379,34.1697791561399,18.2124753531681,7.73544919300192,19.8811484173794,8.43395393129206,51.0997507869195,36.2944189428782,32.6349562342553,17.5636554844246,20.5563784364654,8.50768618433426,26.8357131973866,12.513785385715,30.0849077386069,15.0558344348453,26.8222501778889,12.4245253001319,16.6790705716231,7.07265087551552,22.9983765906114,9.8759540536879
57,,,,,,,1.21774693066802,0.418780652621811,36.4165978805289,21.4498708077895,7.27634650185641,2.219858926725,47.1851618577995,31.874233210794,19.7699919942637,8.37106924926792,11.2590190044899,4.25025874943133,38.48207492166,23.0895085865986,15.5720879665582,7.44386176673857,47.9715644230627,32.5429455295706,24.1224661941574,10.5528765270845,7.11048871830062,1.70422467205525,45.5478864371491,29.839076199673,13.3591208663687,5.41106329449482,17.5683625842436,7.44974355571626,50.8189000399181,35.5836701311726,27.9309793005759,13.2215016402441,11.9791026009431,4.28690353361591,19.7980698335213,8.07024216509782,45.8837906253229,29.9826530603919,28.7423288620655,13.8797990109304,16.353597809395,7.06610625342208,9.22398951637635,2.72001986422105
58,,,,,,,3.45029271435753,1.31647445885047,4.12278059546164,1.61919951267763,3.0774776415106,1.15683620587477,34.9090375202204,19.6206005877262,1.74784580051661,0.6294108447673,9.57320758128494,3.0204458964969,39.8102457623849,24.8308110193918,14.8740391372008,6.07986153292156,50.3165430606767,34.8456870304372,19.0865758016246,8.08390042548823,50.2959281413796,34.8268323954418,33.3461011135755,18.1662126127524,3.67944433370544,1.13528309726784,6.56357638329005,1.50085735761299,39.1446415885387,24.358457792819,24.9740933899037,11.1134373900416,46.7587205128846,30.7999234594207,20.5563784364654,8.50768618433426,20.2812447237805,8.48332803926454,15.1075494597213,6.78663547159609,21.1966549978713,8.91779376922166,1.46205529116471,0.484520598718108
59,,,,,,,8.84061782602658,2.93604563063116,14.9284043877883,7.11778842845971,1.17458142143555,0.401738235583644,32.2189597517263,17.588364589887,50.4738863503612,35.0234037535321,10.6092986668671,3.77602751535578,38.1135758289494,22.8636752312235,7.19496627007251,1.79370715427481,48.53438730459,32.9777712403817,9.90754401714432,3.14910226353527,31.3566852466383,16.5209107540917,46.3145241484902,30.4940884841978,49.0566001962302,33.3644958145796,5.37134518087206,1.40754802501119,29.7444572656525,15.0322003939901,17.7234030528936,7.66549702108527,32.6349562342553,17.5636554844246,11.9791026009431,4.28690353361591,47.5955873494573,31.7897948049217,11.2452506001088,3.72316705828397,11.4874483490744,4.26017654710691,50.8487864380084,35.8819399349568
60,,,,,,,,,37.870680880373,25.8382654484875,1.15720739144493,0.397301001224865,15.1849982699283,7.33722273838704,48.9096355449005,33.278127651185,2.70572307847107,0.988249134255936,29.0676249830782,14.5233777046167,4.60187777964052,1.15054202816746,48.1195400052131,32.7502696796557,4.80387157332491,1.18240949192362,43.8489462088409,28.0525224995536,39.4788736018725,24.7472578181144,47.846939919443,32.4412687913244,48.5415799913094,33.0098732894269,25.058474667545,11.2399269242221,23.0277719997821,9.88220982709865,27.9309793005759,13.2215016402441,46.7587205128846,30.7999234594207,26.8357131973866,12.513785385715,2.84864764440072,0.759078670144991,37.5321349521296,22.230981280557,30.8201505969651,15.7206075473067
61,,,,,,,,,48.9294855281825,33.2849821845469,30.0550633309594,15.3739410904127,1.17991459095595,0.40312156539686,47.1589089758343,31.8622826722546,1.93621854229195,0.703469410926018,19.3507322104398,8.23436422119809,1.38412141874056,0.481854140489312,35.1115910950327,20.0871409636004,1.80825265098729,0.653079739780568,44.9537735690898,29.4302670386957,32.087482313481,17.055732688013,48.5134983122045,32.8601198350902,41.3901032423666,25.9880524970479,25.3497380341788,11.3881848283375,22.2197811386276,9.43827501392398,24.9740933899037,11.1134373900416,32.6349562342553,17.5636554844246,19.7980698335213,8.07024216509782,26.4067113900299,12.3034821687201,26.8222501778889,12.4245253001319,38.827468108347,23.3341032122927
62,,,,,,,,,1.21774693066802,0.418780652621811,47.9626754209518,32.5326060371418,49.4431307695085,33.7176104329714,41.6998522444971,26.4539444875367,50.4227737715178,34.888730994565,18.1007413093478,7.93641096494825,50.2818820467219,34.8071807869064,41.1949436395828,25.7742292573161,50.6823795388275,35.3955198189372,29.0005129610214,14.0920047111412,44.2021696399013,28.6945457930449,39.087573591417,24.150761516978,22.8767317956638,9.78819758270934,46.2244081851761,30.2984880260467,49.9417572318898,34.2524080407748,23.0277719997821,9.88220982709865,27.9309793005759,13.2215016402441,20.5563784364654,8.50768618433426,30.0849077386069,15.0558344348453,28.7423288620655,13.8797990109304,43.6346285483875,27.8009102819544
63,,,,,,,,,3.45029271435753,1.31647445885047,45.0897876309225,31.2022057990146,37.6790229779864,22.4852360580503,33.3232356157373,18.0072505882612,50.4302223058822,34.9065998340672,12.0541082461023,5.7153116621626,49.7783346929317,34.147672792713,35.1211096296657,20.1344218725608,47.9715644230627,32.5429455295706,26.0516469147861,11.8788877488283,11.9918196108451,4.92946991121629,47.4740440496793,31.6651135100715,40.3266693999854,25.1919033305415,19.8811484173794,8.43395393129206,51.0997507869195,36.2944189428782,22.2197811386276,9.43827501392398,24.9740933899037,11.1134373900416,11.9791026009431,4.28690353361591,45.8837906253229,29.9826530603919,15.1075494597213,6.78663547159609,29.4389074780075,14.37801590862
64,,,,,,,,,8.84061782602658,2.93604563063116,1.30459132505979,0.452244960921459,42.4420996130865,27.1468952197322,23.1223270480123,10.0643722921898,47.7598454124108,32.3495474608218,11.2590190044899,4.25025874943133,47.8636241650497,32.4602976355211,30.3552637668687,15.3510242298355,50.3165430606767,34.8456870304372,24.1224661941574,10.5528765270845,7.11048871830062,1.70422467205525,44.4980607989294,29.0033355485378,31.8139624883004,16.6208870019962,17.5683625842436,7.44974355571626,50.8189000399181,35.5836701311726,49.9417572318898,34.2524080407748,23.0277719997821,9.88220982709865,46.7587205128846,30.7999234594207,20.2812447237805,8.48332803926454,11.2452506001088,3.72316705828397,40.602675712916,25.2450680915752
65,,,,,,,,,,,3.11959989702661,1.16528339420327,11.9942658911044,5.69184868408339,11.474758564109,5.50406827178518,44.9251174188816,29.3689697927535,9.57320758128494,3.0204458964969,44.7382542841654,29.3358080016741,26.1359481624974,11.931999468208,48.53438730459,32.9777712403817,9.90754401714432,3.14910226353527,50.2959281413796,34.8268323954418,7.97993581991408,2.31952494240589,33.740842247963,18.7610946228998,6.56357638329005,1.50085735761299,39.1446415885387,24.358457792819,51.0997507869195,36.2944189428782,22.2197811386276,9.43827501392398,32.6349562342553,17.5636554844246,47.5955873494573,31.7897948049217,2.84864764440072,0.759078670144991,16.6790705716231,7.07265087551552
66,,,,,,,,,,,10.2836474633567,3.48795190943375,7.27634650185641,2.219858926725,11.830244434709,5.56650392990049,42.8926666812008,27.5614038326175,10.6092986668671,3.77602751535578,38.48207492166,23.0895085865986,31.9336357713898,16.9109847741356,48.1195400052131,32.7502696796557,4.80387157332491,1.18240949192362,31.3566852466383,16.5209107540917,49.7996057275379,34.1697791561399,35.8928077843757,21.4180921818622,5.37134518087206,1.40754802501119,29.7444572656525,15.0322003939901,50.8189000399181,35.5836701311726,49.9417572318898,34.2524080407748,27.9309793005759,13.2215016402441,26.8357131973866,12.513785385715,26.4067113900299,12.3034821687201,16.353597809395,7.06610625342208
67,,,,,,,,,,,36.4165978805289,21.4498708077895,1.17458142143555,0.401738235583644,5.62491447460896,1.62476319892017,42.3509046413063,26.811448685068,2.70572307847107,0.988249134255936,39.8102457623849,24.8308110193918,24.1321222174617,10.5697818172728,35.1115910950327,20.0871409636004,1.80825265098729,0.653079739780568,43.8489462088409,28.0525224995536,45.5478864371491,29.839076199673,18.2124753531681,7.73544919300192,48.5415799913094,33.0098732894269,25.058474667545,11.2399269242221,39.1446415885387,24.358457792819,51.0997507869195,36.2944189428782,24.9740933899037,11.1134373900416,19.7980698335213,8.07024216509782,30.0849077386069,15.0558344348453,21.1966549978713,8.91779376922166
68,,,,,,,,,,,4.12278059546164,1.61919951267763,1.15720739144493,0.397301001224865,1.26136776770264,0.433293308093613,19.7699919942637,8.37106924926792,1.93621854229195,0.703469410926018,38.1135758289494,22.8636752312235,21.5596718952009,9.27016170440214,41.1949436395828,25.7742292573161,50.6823795388275,35.3955198189372,44.9537735690898,29.4302670386957,33.3461011135755,18.1662126127524,13.3591208663687,5.41106329449482,41.3901032423666,25.9880524970479,25.3497380341788,11.3881848283375,29.7444572656525,15.0322003939901,50.8189000399181,35.5836701311726,23.0277719997821,9.88220982709865,20.5563784364654,8.50768618433426,45.8837906253229,29.9826530603919,11.4874483490744,4.26017654710691
69,,,,,,,,,,,14.9284043877883,7.11778842845971,47.9626754209518,32.5326060371418,50.7110163542363,36.4097894302073,1.74784580051661,0.6294108447673,50.4227737715178,34.888730994565,29.0676249830782,14.5233777046167,15.5720879665582,7.44386176673857,35.1211096296657,20.1344218725608,47.9715644230627,32.5429455295706,29.0005129610214,14.0920047111412,46.3145241484902,30.4940884841978,3.67944433370544,1.13528309726784,22.8767317956638,9.78819758270934,46.2244081851761,30.2984880260467,25.058474667545,11.2399269242221,39.1446415885387,24.358457792819,22.2197811386276,9.43827501392398,11.9791026009431,4.28690353361591,20.2812447237805,8.48332803926454,37.5321349521296,22.230981280557
70,,,,,,,,,,,48.9294855281825,33.2849821845469,45.0897876309225,31.2022057990146,50.1406732068681,34.4910850209312,50.4738863503612,35.0234037535321,50.4302223058822,34.9065998340672,19.3507322104398,8.23436422119809,14.8740391372008,6.07986153292156,30.3552637668687,15.3510242298355,50.3165430606767,34.8456870304372,26.0516469147861,11.8788877488283,39.4788736018725,24.7472578181144,49.0566001962302,33.3644958145796,40.3266693999854,25.1919033305415,19.8811484173794,8.43395393129206,25.3497380341788,11.3881848283375,29.7444572656525,15.0322003939901,49.9417572318898,34.2524080407748,46.7587205128846,30.7999234594207,47.5955873494573,31.7897948049217,26.8222501778889,12.4245253001319
71,,,,,,,,,,,1.21774693066802,0.418780652621811,1.30459132505979,0.452244960921459,47.1851618577995,31.874233210794,48.9096355449005,33.278127651185,47.7598454124108,32.3495474608218,11.2590190044899,4.25025874943133,7.19496627007251,1.79370715427481,26.1359481624974,11.931999468208,48.53438730459,32.9777712403817,24.1224661941574,10.5528765270845,32.087482313481,17.055732688013,47.846939919443,32.4412687913244,31.8139624883004,16.6208870019962,17.5683625842436,7.44974355571626,46.2244081851761,30.2984880260467,25.058474667545,11.2399269242221,51.0997507869195,36.2944189428782,32.6349562342553,17.5636554844246,26.8357131973866,12.513785385715,28.7423288620655,13.8797990109304
72,,,,,,,,,,,3.45029271435753,1.31647445885047,10.2836474633567,3.48795190943375,34.9090375202204,19.6206005877262,47.1589089758343,31.8622826722546,44.9251174188816,29.3689697927535,9.57320758128494,3.0204458964969,4.60187777964052,1.15054202816746,31.9336357713898,16.9109847741356,48.1195400052131,32.7502696796557,9.90754401714432,3.14910226353527,44.2021696399013,28.6945457930449,48.5134983122045,32.8601198350902,33.740842247963,18.7610946228998,6.56357638329005,1.50085735761299,19.8811484173794,8.43395393129206,25.3497380341788,11.3881848283375,50.8189000399181,35.5836701311726,27.9309793005759,13.2215016402441,19.7980698335213,8.07024216509782,15.1075494597213,6.78663547159609
73,,,,,,,,,,,8.84061782602658,2.93604563063116,36.4165978805289,21.4498708077895,32.2189597517263,17.588364589887,41.6998522444971,26.4539444875367,42.8926666812008,27.5614038326175,10.6092986668671,3.77602751535578,1.38412141874056,0.481854140489312,24.1321222174617,10.5697818172728,35.1115910950327,20.0871409636004,4.80387157332491,1.18240949192362,11.9918196108451,4.92946991121629,39.087573591417,24.150761516978,35.8928077843757,21.4180921818622,5.37134518087206,1.40754802501119,17.5683625842436,7.44974355571626,46.2244081851761,30.2984880260467,39.1446415885387,24.358457792819,24.9740933899037,11.1134373900416,20.5563784364654,8.50768618433426,11.2452506001088,3.72316705828397
74,,,,,,,,,,,,,14.9284043877883,7.11778842845971,15.1849982699283,7.33722273838704,33.3232356157373,18.0072505882612,42.3509046413063,26.811448685068,2.70572307847107,0.988249134255936,50.2818820467219,34.8071807869064,21.5596718952009,9.27016170440214,41.1949436395828,25.7742292573161,1.80825265098729,0.653079739780568,7.11048871830062,1.70422467205525,47.4740440496793,31.6651135100715,18.2124753531681,7.73544919300192,48.5415799913094,33.0098732894269,6.56357638329005,1.50085735761299,19.8811484173794,8.43395393129206,29.7444572656525,15.0322003939901,23.0277719997821,9.88220982709865,11.9791026009431,4.28690353361591,26.4067113900299,12.3034821687201
75,,,,,,,,,,,,,48.9294855281825,33.2849821845469,1.17991459095595,0.40312156539686,23.1223270480123,10.0643722921898,19.7699919942637,8.37106924926792,1.93621854229195,0.703469410926018,49.7783346929317,34.147672792713,15.5720879665582,7.44386176673857,35.1211096296657,20.1344218725608,50.6823795388275,35.3955198189372,50.2959281413796,34.8268323954418,44.4980607989294,29.0033355485378,13.3591208663687,5.41106329449482,41.3901032423666,25.9880524970479,5.37134518087206,1.40754802501119,17.5683625842436,7.44974355571626,25.058474667545,11.2399269242221,22.2197811386276,9.43827501392398,46.7587205128846,30.7999234594207,30.0849077386069,15.0558344348453
76,,,,,,,,,,,,,1.21774693066802,0.418780652621811,49.4431307695085,33.7176104329714,5.62491447460896,1.62476319892017,1.74784580051661,0.6294108447673,50.4227737715178,34.888730994565,47.8636241650497,32.4602976355211,14.8740391372008,6.07986153292156,30.3552637668687,15.3510242298355,47.9715644230627,32.5429455295706,31.3566852466383,16.5209107540917,7.97993581991408,2.31952494240589,3.67944433370544,1.13528309726784,22.8767317956638,9.78819758270934,48.5415799913094,33.0098732894269,6.56357638329005,1.50085735761299,25.3497380341788,11.3881848283375,49.9417572318898,34.2524080407748,32.6349562342553,17.5636554844246,45.8837906253229,29.9826530603919
77,,,,,,,,,,,,,8.84061782602658,2.93604563063116,37.6790229779864,22.4852360580503,1.26136776770264,0.433293308093613,50.4738863503612,35.0234037535321,50.4302223058822,34.9065998340672,44.7382542841654,29.3358080016741,7.19496627007251,1.79370715427481,26.1359481624974,11.931999468208,50.3165430606767,34.8456870304372,43.8489462088409,28.0525224995536,49.7996057275379,34.1697791561399,49.0566001962302,33.3644958145796,40.3266693999854,25.1919033305415,41.3901032423666,25.9880524970479,5.37134518087206,1.40754802501119,46.2244081851761,30.2984880260467,51.0997507869195,36.2944189428782,27.9309793005759,13.2215016402441,20.2812447237805,8.48332803926454
78,,,,,,,,,,,,,,,42.4420996130865,27.1468952197322,50.7110163542363,36.4097894302073,48.9096355449005,33.278127651185,47.7598454124108,32.3495474608218,38.48207492166,23.0895085865986,4.60187777964052,1.15054202816746,31.9336357713898,16.9109847741356,48.53438730459,32.9777712403817,44.9537735690898,29.4302670386957,45.5478864371491,29.839076199673,47.846939919443,32.4412687913244,31.8139624883004,16.6208870019962,22.8767317956638,9.78819758270934,48.5415799913094,33.0098732894269,19.8811484173794,8.43395393129206,50.8189000399181,35.5836701311726,24.9740933899037,11.1134373900416,47.5955873494573,31.7897948049217
79,,,,,,,,,,,,,,,11.9942658911044,5.69184868408339,50.1406732068681,34.4910850209312,41.6998522444971,26.4539444875367,44.9251174188816,29.3689697927535,39.8102457623849,24.8308110193918,1.38412141874056,0.481854140489312,24.1321222174617,10.5697818172728,48.1195400052131,32.7502696796557,29.0005129610214,14.0920047111412,33.3461011135755,18.1662126127524,48.5134983122045,32.8601198350902,33.740842247963,18.7610946228998,40.3266693999854,25.1919033305415,41.3901032423666,25.9880524970479,17.5683625842436,7.44974355571626,39.1446415885387,24.358457792819,23.0277719997821,9.88220982709865,26.8357131973866,12.513785385715
80,,,,,,,,,,,,,,,7.27634650185641,2.219858926725,47.1851618577995,31.874233210794,33.3232356157373,18.0072505882612,42.8926666812008,27.5614038326175,38.1135758289494,22.8636752312235,50.2818820467219,34.8071807869064,21.5596718952009,9.27016170440214,35.1115910950327,20.0871409636004,26.0516469147861,11.8788877488283,46.3145241484902,30.4940884841978,39.087573591417,24.150761516978,35.8928077843757,21.4180921818622,31.8139624883004,16.6208870019962,22.8767317956638,9.78819758270934,6.56357638329005,1.50085735761299,29.7444572656525,15.0322003939901,22.2197811386276,9.43827501392398,19.7980698335213,8.07024216509782
81,,,,,,,,,,,,,,,1.17458142143555,0.401738235583644,34.9090375202204,19.6206005877262,23.1223270480123,10.0643722921898,42.3509046413063,26.811448685068,29.0676249830782,14.5233777046167,49.7783346929317,34.147672792713,15.5720879665582,7.44386176673857,41.1949436395828,25.7742292573161,24.1224661941574,10.5528765270845,39.4788736018725,24.7472578181144,47.4740440496793,31.6651135100715,18.2124753531681,7.73544919300192,33.740842247963,18.7610946228998,40.3266693999854,25.1919033305415,5.37134518087206,1.40754802501119,25.058474667545,11.2399269242221,49.9417572318898,34.2524080407748,20.5563784364654,8.50768618433426
82,,,,,,,,,,,,,,,1.15720739144493,0.397301001224865,32.2189597517263,17.588364589887,5.62491447460896,1.62476319892017,19.7699919942637,8.37106924926792,19.3507322104398,8.23436422119809,47.8636241650497,32.4602976355211,14.8740391372008,6.07986153292156,35.1211096296657,20.1344218725608,9.90754401714432,3.14910226353527,32.087482313481,17.055732688013,44.4980607989294,29.0033355485378,13.3591208663687,5.41106329449482,35.8928077843757,21.4180921818622,31.8139624883004,16.6208870019962,48.5415799913094,33.0098732894269,25.3497380341788,11.3881848283375,51.0997507869195,36.2944189428782,11.9791026009431,4.28690353361591
83,,,,,,,,,,,,,,,47.9626754209518,32.5326060371418,15.1849982699283,7.33722273838704,1.26136776770264,0.433293308093613,1.74784580051661,0.6294108447673,11.2590190044899,4.25025874943133,44.7382542841654,29.3358080016741,7.19496627007251,1.79370715427481,30.3552637668687,15.3510242298355,4.80387157332491,1.18240949192362,44.2021696399013,28.6945457930449,7.97993581991408,2.31952494240589,3.67944433370544,1.13528309726784,13.3591208663687,5.41106329449482,33.740842247963,18.7610946228998,41.3901032423666,25.9880524970479,46.2244081851761,30.2984880260467,50.8189000399181,35.5836701311726,46.7587205128846,30.7999234594207
84,,,,,,,,,,,,,,,1.30459132505979,0.452244960921459,1.17991459095595,0.40312156539686,50.7110163542363,36.4097894302073,50.4738863503612,35.0234037535321,9.57320758128494,3.0204458964969,38.48207492166,23.0895085865986,4.60187777964052,1.15054202816746,26.1359481624974,11.931999468208,1.80825265098729,0.653079739780568,11.9918196108451,4.92946991121629,49.7996057275379,34.1697791561399,49.0566001962302,33.3644958145796,3.67944433370544,1.13528309726784,35.8928077843757,21.4180921818622,22.8767317956638,9.78819758270934,19.8811484173794,8.43395393129206,39.1446415885387,24.358457792819,32.6349562342553,17.5636554844246
85,,,,,,,,,,,,,,,10.2836474633567,3.48795190943375,49.4431307695085,33.7176104329714,50.1406732068681,34.4910850209312,48.9096355449005,33.278127651185,10.6092986668671,3.77602751535578,39.8102457623849,24.8308110193918,1.38412141874056,0.481854140489312,31.9336357713898,16.9109847741356,50.6823795388275,35.3955198189372,7.11048871830062,1.70422467205525,45.5478864371491,29.839076199673,47.846939919443,32.4412687913244,49.0566001962302,33.3644958145796,13.3591208663687,5.41106329449482,40.3266693999854,25.1919033305415,17.5683625842436,7.44974355571626,29.7444572656525,15.0322003939901,27.9309793005759,13.2215016402441
86,,,,,,,,,,,,,,,36.4165978805289,21.4498708077895,37.6790229779864,22.4852360580503,34.9090375202204,19.6206005877262,41.6998522444971,26.4539444875367,2.70572307847107,0.988249134255936,38.1135758289494,22.8636752312235,50.2818820467219,34.8071807869064,24.1321222174617,10.5697818172728,47.9715644230627,32.5429455295706,50.2959281413796,34.8268323954418,33.3461011135755,18.1662126127524,48.5134983122045,32.8601198350902,47.846939919443,32.4412687913244,3.67944433370544,1.13528309726784,31.8139624883004,16.6208870019962,6.56357638329005,1.50085735761299,25.058474667545,11.2399269242221,24.9740933899037,11.1134373900416
87,,,,,,,,,,,,,,,14.9284043877883,7.11778842845971,42.4420996130865,27.1468952197322,32.2189597517263,17.588364589887,33.3232356157373,18.0072505882612,1.93621854229195,0.703469410926018,29.0676249830782,14.5233777046167,49.7783346929317,34.147672792713,21.5596718952009,9.27016170440214,50.3165430606767,34.8456870304372,43.8489462088409,28.0525224995536,46.3145241484902,30.4940884841978,39.087573591417,24.150761516978,48.5134983122045,32.8601198350902,49.0566001962302,33.3644958145796,33.740842247963,18.7610946228998,5.37134518087206,1.40754802501119,25.3497380341788,11.3881848283375,23.0277719997821,9.88220982709865
88,,,,,,,,,,,,,,,48.9294855281825,33.2849821845469,11.9942658911044,5.69184868408339,15.1849982699283,7.33722273838704,23.1223270480123,10.0643722921898,50.4227737715178,34.888730994565,19.3507322104398,8.23436422119809,47.8636241650497,32.4602976355211,15.5720879665582,7.44386176673857,48.53438730459,32.9777712403817,44.9537735690898,29.4302670386957,39.4788736018725,24.7472578181144,47.4740440496793,31.6651135100715,39.087573591417,24.150761516978,47.846939919443,32.4412687913244,35.8928077843757,21.4180921818622,41.3901032423666,25.9880524970479,46.2244081851761,30.2984880260467,22.2197811386276,9.43827501392398
89,,,,,,,,,,,,,,,1.21774693066802,0.418780652621811,7.27634650185641,2.219858926725,1.17991459095595,0.40312156539686,5.62491447460896,1.62476319892017,50.4302223058822,34.9065998340672,11.2590190044899,4.25025874943133,44.7382542841654,29.3358080016741,14.8740391372008,6.07986153292156,48.1195400052131,32.7502696796557,29.0005129610214,14.0920047111412,44.2021696399013,28.6945457930449,44.4980607989294,29.0033355485378,47.4740440496793,31.6651135100715,48.5134983122045,32.8601198350902,13.3591208663687,5.41106329449482,22.8767317956638,9.78819758270934,19.8811484173794,8.43395393129206,49.9417572318898,34.2524080407748
90,,,,,,,,,,,,,,,8.84061782602658,2.93604563063116,1.17458142143555,0.401738235583644,49.4431307695085,33.7176104329714,1.26136776770264,0.433293308093613,47.7598454124108,32.3495474608218,9.57320758128494,3.0204458964969,38.48207492166,23.0895085865986,7.19496627007251,1.79370715427481,35.1115910950327,20.0871409636004,26.0516469147861,11.8788877488283,11.9918196108451,4.92946991121629,49.7996057275379,34.1697791561399,44.4980607989294,29.0033355485378,39.087573591417,24.150761516978,49.0566001962302,33.3644958145796,40.3266693999854,25.1919033305415,17.5683625842436,7.44974355571626,51.0997507869195,36.2944189428782
91,,,,,,,,,,,,,,,,,1.15720739144493,0.397301001224865,37.6790229779864,22.4852360580503,50.7110163542363,36.4097894302073,44.9251174188816,29.3689697927535,10.6092986668671,3.77602751535578,39.8102457623849,24.8308110193918,4.60187777964052,1.15054202816746,41.1949436395828,25.7742292573161,24.1224661941574,10.5528765270845,7.11048871830062,1.70422467205525,45.5478864371491,29.839076199673,49.7996057275379,34.1697791561399,47.4740440496793,31.6651135100715,47.846939919443,32.4412687913244,31.8139624883004,16.6208870019962,6.56357638329005,1.50085735761299,50.8189000399181,35.5836701311726
92,,,,,,,,,,,,,,,,,47.9626754209518,32.5326060371418,42.4420996130865,27.1468952197322,50.1406732068681,34.4910850209312,42.8926666812008,27.5614038326175,2.70572307847107,0.988249134255936,38.1135758289494,22.8636752312235,1.38412141874056,0.481854140489312,35.1211096296657,20.1344218725608,9.90754401714432,3.14910226353527,50.2959281413796,34.8268323954418,33.3461011135755,18.1662126127524,45.5478864371491,29.839076199673,44.4980607989294,29.0033355485378,48.5134983122045,32.8601198350902,33.740842247963,18.7610946228998,5.37134518087206,1.40754802501119,29.7444572656525,15.0322003939901
93,,,,,,,,,,,,,,,,,1.30459132505979,0.452244960921459,11.9942658911044,5.69184868408339,34.9090375202204,19.6206005877262,42.3509046413063,26.811448685068,1.93621854229195,0.703469410926018,29.0676249830782,14.5233777046167,50.2818820467219,34.8071807869064,30.3552637668687,15.3510242298355,4.80387157332491,1.18240949192362,43.8489462088409,28.0525224995536,46.3145241484902,30.4940884841978,33.3461011135755,18.1662126127524,49.7996057275379,34.1697791561399,39.087573591417,24.150761516978,13.3591208663687,5.41106329449482,41.3901032423666,25.9880524970479,25.058474667545,11.2399269242221
94,,,,,,,,,,,,,,,,,10.2836474633567,3.48795190943375,7.27634650185641,2.219858926725,32.2189597517263,17.588364589887,19.7699919942637,8.37106924926792,50.4227737715178,34.888730994565,11.2590190044899,4.25025874943133,49.7783346929317,34.147672792713,26.1359481624974,11.931999468208,1.80825265098729,0.653079739780568,44.9537735690898,29.4302670386957,39.4788736018725,24.7472578181144,46.3145241484902,30.4940884841978,45.5478864371491,29.839076199673,47.4740440496793,31.6651135100715,49.0566001962302,33.3644958145796,22.8767317956638,9.78819758270934,25.3497380341788,11.3881848283375
95,,,,,,,,,,,,,,,,,36.4165978805289,21.4498708077895,1.17458142143555,0.401738235583644,15.1849982699283,7.33722273838704,1.74784580051661,0.6294108447673,50.4302223058822,34.9065998340672,9.57320758128494,3.0204458964969,47.8636241650497,32.4602976355211,31.9336357713898,16.9109847741356,50.6823795388275,35.3955198189372,29.0005129610214,14.0920047111412,44.2021696399013,28.6945457930449,39.4788736018725,24.7472578181144,33.3461011135755,18.1662126127524,44.4980607989294,29.0033355485378,47.846939919443,32.4412687913244,40.3266693999854,25.1919033305415,46.2244081851761,30.2984880260467
96,,,,,,,,,,,,,,,,,14.9284043877883,7.11778842845971,1.15720739144493,0.397301001224865,1.17991459095595,0.40312156539686,50.4738863503612,35.0234037535321,47.7598454124108,32.3495474608218,10.6092986668671,3.77602751535578,44.7382542841654,29.3358080016741,24.1321222174617,10.5697818172728,47.9715644230627,32.5429455295706,26.0516469147861,11.8788877488283,11.9918196108451,4.92946991121629,44.2021696399013,28.6945457930449,46.3145241484902,30.4940884841978,49.7996057275379,34.1697791561399,48.5134983122045,32.8601198350902,31.8139624883004,16.6208870019962,19.8811484173794,8.43395393129206
97,,,,,,,,,,,,,,,,,48.9294855281825,33.2849821845469,47.9626754209518,32.5326060371418,49.4431307695085,33.7176104329714,48.9096355449005,33.278127651185,44.9251174188816,29.3689697927535,1.93621854229195,0.703469410926018,38.48207492166,23.0895085865986,21.5596718952009,9.27016170440214,50.3165430606767,34.8456870304372,24.1224661941574,10.5528765270845,7.11048871830062,1.70422467205525,11.9918196108451,4.92946991121629,39.4788736018725,24.7472578181144,45.5478864371491,29.839076199673,39.087573591417,24.150761516978,13.3591208663687,5.41106329449482,17.5683625842436,7.44974355571626
98,,,,,,,,,,,,,,,,,1.21774693066802,0.418780652621811,1.30459132505979,0.452244960921459,37.6790229779864,22.4852360580503,41.6998522444971,26.4539444875367,42.8926666812008,27.5614038326175,50.4227737715178,34.888730994565,39.8102457623849,24.8308110193918,14.8740391372008,6.07986153292156,48.53438730459,32.9777712403817,9.90754401714432,3.14910226353527,50.2959281413796,34.8268323954418,7.11048871830062,1.70422467205525,44.2021696399013,28.6945457930449,33.3461011135755,18.1662126127524,47.4740440496793,31.6651135100715,49.0566001962302,33.3644958145796,6.56357638329005,1.50085735761299
99,,,,,,,,,,,,,,,,,8.84061782602658,2.93604563063116,10.2836474633567,3.48795190943375,42.4420996130865,27.1468952197322,33.3232356157373,18.0072505882612,42.3509046413063,26.811448685068,50.4302223058822,34.9065998340672,38.1135758289494,22.8636752312235,7.19496627007251,1.79370715427481,48.1195400052131,32.7502696796557,4.80387157332491,1.18240949192362,43.8489462088409,28.0525224995536,50.2959281413796,34.8268323954418,11.9918196108451,4.92946991121629,46.3145241484902,30.4940884841978,44.4980607989294,29.0033355485378,48.5134983122045,32.8601198350902,5.37134518087206,1.40754802501119
100,,,,,,,,,,,,,,,,,,,36.4165978805289,21.4498708077895,7.27634650185641,2.219858926725,23.1223270480123,10.0643722921898,19.7699919942637,8.37106924926792,47.7598454124108,32.3495474608218,29.0676249830782,14.5233777046167,4.60187777964052,1.15054202816746,35.1115910950327,20.0871409636004,1.80825265098729,0.653079739780568,44.9537735690898,29.4302670386957,43.8489462088409,28.0525224995536,7.11048871830062,1.70422467205525,39.4788736018725,24.7472578181144,49.7996057275379,34.1697791561399,39.087573591417,24.150761516978,41.3901032423666,25.9880524970479
101,,,,,,,,,,,,,,,,,,,14.9284043877883,7.11778842845971,1.17458142143555,0.401738235583644,1.26136776770264,0.433293308093613,1.74784580051661,0.6294108447673,44.9251174188816,29.3689697927535,11.2590190044899,4.25025874943133,1.38412141874056,0.481854140489312,41.1949436395828,25.7742292573161,50.6823795388275,35.3955198189372,29.0005129610214,14.0920047111412,44.9537735690898,29.4302670386957,50.2959281413796,34.8268323954418,44.2021696399013,28.6945457930449,45.5478864371491,29.839076199673,47.4740440496793,31.6651135100715,22.8767317956638,9.78819758270934
102,,,,,,,,,,,,,,,,,,,48.9294855281825,33.2849821845469,1.15720739144493,0.397301001224865,50.1406732068681,34.4910850209312,50.4738863503612,35.0234037535321,42.8926666812008,27.5614038326175,9.57320758128494,3.0204458964969,50.2818820467219,34.8071807869064,35.1211096296657,20.1344218725608,47.9715644230627,32.5429455295706,26.0516469147861,11.8788877488283,29.0005129610214,14.0920047111412,43.8489462088409,28.0525224995536,11.9918196108451,4.92946991121629,33.3461011135755,18.1662126127524,44.4980607989294,29.0033355485378,40.3266693999854,25.1919033305415
103,,,,,,,,,,,,,,,,,,,1.21774693066802,0.418780652621811,47.9626754209518,32.5326060371418,34.9090375202204,19.6206005877262,48.9096355449005,33.278127651185,42.3509046413063,26.811448685068,1.93621854229195,0.703469410926018,49.7783346929317,34.147672792713,30.3552637668687,15.3510242298355,50.3165430606767,34.8456870304372,24.1224661941574,10.5528765270845,26.0516469147861,11.8788877488283,44.9537735690898,29.4302670386957,7.11048871830062,1.70422467205525,46.3145241484902,30.4940884841978,49.7996057275379,34.1697791561399,31.8139624883004,16.6208870019962
104,,,,,,,,,,,,,,,,,,,8.84061782602658,2.93604563063116,1.30459132505979,0.452244960921459,32.2189597517263,17.588364589887,41.6998522444971,26.4539444875367,1.74784580051661,0.6294108447673,50.4227737715178,34.888730994565,47.8636241650497,32.4602976355211,26.1359481624974,11.931999468208,48.53438730459,32.9777712403817,9.90754401714432,3.14910226353527,24.1224661941574,10.5528765270845,29.0005129610214,14.0920047111412,50.2959281413796,34.8268323954418,39.4788736018725,24.7472578181144,45.5478864371491,29.839076199673,13.3591208663687,5.41106329449482
105,,,,,,,,,,,,,,,,,,,,,10.2836474633567,3.48795190943375,15.1849982699283,7.33722273838704,33.3232356157373,18.0072505882612,50.4738863503612,35.0234037535321,50.4302223058822,34.9065998340672,44.7382542841654,29.3358080016741,31.9336357713898,16.9109847741356,48.1195400052131,32.7502696796557,4.80387157332491,1.18240949192362,9.90754401714432,3.14910226353527,26.0516469147861,11.8788877488283,43.8489462088409,28.0525224995536,44.2021696399013,28.6945457930449,33.3461011135755,18.1662126127524,49.0566001962302,33.3644958145796
106,,,,,,,,,,,,,,,,,,,,,36.4165978805289,21.4498708077895,1.17991459095595,0.40312156539686,23.1223270480123,10.0643722921898,48.9096355449005,33.278127651185,47.7598454124108,32.3495474608218,38.48207492166,23.0895085865986,24.1321222174617,10.5697818172728,35.1115910950327,20.0871409636004,1.80825265098729,0.653079739780568,4.80387157332491,1.18240949192362,24.1224661941574,10.5528765270845,44.9537735690898,29.4302670386957,11.9918196108451,4.92946991121629,46.3145241484902,30.4940884841978,48.5134983122045,32.8601198350902
107,,,,,,,,,,,,,,,,,,,,,14.9284043877883,7.11778842845971,49.4431307695085,33.7176104329714,1.26136776770264,0.433293308093613,41.6998522444971,26.4539444875367,44.9251174188816,29.3689697927535,39.8102457623849,24.8308110193918,21.5596718952009,9.27016170440214,41.1949436395828,25.7742292573161,50.6823795388275,35.3955198189372,1.80825265098729,0.653079739780568,9.90754401714432,3.14910226353527,29.0005129610214,14.0920047111412,7.11048871830062,1.70422467205525,44.2021696399013,28.6945457930449,47.4740440496793,31.6651135100715
108,,,,,,,,,,,,,,,,,,,,,48.9294855281825,33.2849821845469,37.6790229779864,22.4852360580503,50.1406732068681,34.4910850209312,33.3232356157373,18.0072505882612,42.8926666812008,27.5614038326175,38.1135758289494,22.8636752312235,14.8740391372008,6.07986153292156,35.1211096296657,20.1344218725608,47.9715644230627,32.5429455295706,50.6823795388275,35.3955198189372,4.80387157332491,1.18240949192362,26.0516469147861,11.8788877488283,50.2959281413796,34.8268323954418,11.9918196108451,4.92946991121629,44.4980607989294,29.0033355485378
109,,,,,,,,,,,,,,,,,,,,,1.21774693066802,0.418780652621811,42.4420996130865,27.1468952197322,34.9090375202204,19.6206005877262,23.1223270480123,10.0643722921898,42.3509046413063,26.811448685068,11.2590190044899,4.25025874943133,7.19496627007251,1.79370715427481,30.3552637668687,15.3510242298355,50.3165430606767,34.8456870304372,47.9715644230627,32.5429455295706,1.80825265098729,0.653079739780568,24.1224661941574,10.5528765270845,43.8489462088409,28.0525224995536,7.11048871830062,1.70422467205525,49.7996057275379,34.1697791561399
110,,,,,,,,,,,,,,,,,,,,,8.84061782602658,2.93604563063116,7.27634650185641,2.219858926725,15.1849982699283,7.33722273838704,1.26136776770264,0.433293308093613,1.74784580051661,0.6294108447673,9.57320758128494,3.0204458964969,4.60187777964052,1.15054202816746,26.1359481624974,11.931999468208,48.53438730459,32.9777712403817,50.3165430606767,34.8456870304372,50.6823795388275,35.3955198189372,9.90754401714432,3.14910226353527,44.9537735690898,29.4302670386957,43.8489462088409,28.0525224995536,45.5478864371491,29.839076199673
111,,,,,,,,,,,,,,,,,,,,,,,1.17458142143555,0.401738235583644,1.17991459095595,0.40312156539686,50.1406732068681,34.4910850209312,50.4738863503612,35.0234037535321,1.93621854229195,0.703469410926018,1.38412141874056,0.481854140489312,31.9336357713898,16.9109847741356,48.1195400052131,32.7502696796557,48.53438730459,32.9777712403817,47.9715644230627,32.5429455295706,1.80825265098729,0.653079739780568,29.0005129610214,14.0920047111412,44.9537735690898,29.4302670386957,33.3461011135755,18.1662126127524
112,,,,,,,,,,,,,,,,,,,,,,,1.15720739144493,0.397301001224865,49.4431307695085,33.7176104329714,34.9090375202204,19.6206005877262,48.9096355449005,33.278127651185,50.4227737715178,34.888730994565,50.2818820467219,34.8071807869064,24.1321222174617,10.5697818172728,35.1115910950327,20.0871409636004,48.1195400052131,32.7502696796557,50.3165430606767,34.8456870304372,50.6823795388275,35.3955198189372,26.0516469147861,11.8788877488283,29.0005129610214,14.0920047111412,46.3145241484902,30.4940884841978
113,,,,,,,,,,,,,,,,,,,,,,,47.9626754209518,32.5326060371418,37.6790229779864,22.4852360580503,15.1849982699283,7.33722273838704,41.6998522444971,26.4539444875367,50.4302223058822,34.9065998340672,49.7783346929317,34.147672792713,21.5596718952009,9.27016170440214,41.1949436395828,25.7742292573161,41.1949436395828,25.7742292573161,48.53438730459,32.9777712403817,47.9715644230627,32.5429455295706,24.1224661941574,10.5528765270845,26.0516469147861,11.8788877488283,44.2021696399013,28.6945457930449
114,,,,,,,,,,,,,,,,,,,,,,,1.30459132505979,0.452244960921459,42.4420996130865,27.1468952197322,1.17991459095595,0.40312156539686,33.3232356157373,18.0072505882612,47.7598454124108,32.3495474608218,47.8636241650497,32.4602976355211,14.8740391372008,6.07986153292156,35.1211096296657,20.1344218725608,30.3552637668687,15.3510242298355,48.1195400052131,32.7502696796557,50.3165430606767,34.8456870304372,9.90754401714432,3.14910226353527,24.1224661941574,10.5528765270845,11.9918196108451,4.92946991121629
115,,,,,,,,,,,,,,,,,,,,,,,10.2836474633567,3.48795190943375,7.27634650185641,2.219858926725,49.4431307695085,33.7176104329714,23.1223270480123,10.0643722921898,44.9251174188816,29.3689697927535,44.7382542841654,29.3358080016741,7.19496627007251,1.79370715427481,30.3552637668687,15.3510242298355,26.1359481624974,11.931999468208,41.1949436395828,25.7742292573161,48.53438730459,32.9777712403817,1.80825265098729,0.653079739780568,9.90754401714432,3.14910226353527,7.11048871830062,1.70422467205525
116,,,,,,,,,,,,,,,,,,,,,,,36.4165978805289,21.4498708077895,1.17458142143555,0.401738235583644,37.6790229779864,22.4852360580503,1.26136776770264,0.433293308093613,42.8926666812008,27.5614038326175,38.48207492166,23.0895085865986,4.60187777964052,1.15054202816746,26.1359481624974,11.931999468208,24.1321222174617,10.5697818172728,30.3552637668687,15.3510242298355,48.1195400052131,32.7502696796557,50.6823795388275,35.3955198189372,1.80825265098729,0.653079739780568,43.8489462088409,28.0525224995536
117,,,,,,,,,,,,,,,,,,,,,,,14.9284043877883,7.11778842845971,1.15720739144493,0.397301001224865,42.4420996130865,27.1468952197322,50.1406732068681,34.4910850209312,42.3509046413063,26.811448685068,39.8102457623849,24.8308110193918,1.38412141874056,0.481854140489312,24.1321222174617,10.5697818172728,21.5596718952009,9.27016170440214,26.1359481624974,11.931999468208,41.1949436395828,25.7742292573161,47.9715644230627,32.5429455295706,50.6823795388275,35.3955198189372,44.9537735690898,29.4302670386957
118,,,,,,,,,,,,,,,,,,,,,,,48.9294855281825,33.2849821845469,47.9626754209518,32.5326060371418,7.27634650185641,2.219858926725,34.9090375202204,19.6206005877262,1.74784580051661,0.6294108447673,38.1135758289494,22.8636752312235,50.2818820467219,34.8071807869064,21.5596718952009,9.27016170440214,14.8740391372008,6.07986153292156,24.1321222174617,10.5697818172728,30.3552637668687,15.3510242298355,50.3165430606767,34.8456870304372,41.1949436395828,25.7742292573161,29.0005129610214,14.0920047111412
119,,,,,,,,,,,,,,,,,,,,,,,1.21774693066802,0.418780652621811,1.30459132505979,0.452244960921459,1.17458142143555,0.401738235583644,15.1849982699283,7.33722273838704,50.4738863503612,35.0234037535321,11.2590190044899,4.25025874943133,49.7783346929317,34.147672792713,14.8740391372008,6.07986153292156,7.19496627007251,1.79370715427481,21.5596718952009,9.27016170440214,26.1359481624974,11.931999468208,48.1195400052131,32.7502696796557,30.3552637668687,15.3510242298355,26.0516469147861,11.8788877488283
120,,,,,,,,,,,,,,,,,,,,,,,8.84061782602658,2.93604563063116,10.2836474633567,3.48795190943375,1.15720739144493,0.397301001224865,1.17991459095595,0.40312156539686,48.9096355449005,33.278127651185,9.57320758128494,3.0204458964969,47.8636241650497,32.4602976355211,7.19496627007251,1.79370715427481,4.60187777964052,1.15054202816746,14.8740391372008,6.07986153292156,24.1321222174617,10.5697818172728,41.1949436395828,25.7742292573161,26.1359481624974,11.931999468208,24.1224661941574,10.5528765270845
121,,,,,,,,,,,,,,,,,,,,,,,,,36.4165978805289,21.4498708077895,47.9626754209518,32.5326060371418,49.4431307695085,33.7176104329714,41.6998522444971,26.4539444875367,1.93621854229195,0.703469410926018,44.7382542841654,29.3358080016741,4.60187777964052,1.15054202816746,1.38412141874056,0.481854140489312,7.19496627007251,1.79370715427481,21.5596718952009,9.27016170440214,30.3552637668687,15.3510242298355,24.1321222174617,10.5697818172728,9.90754401714432,3.14910226353527
122,,,,,,,,,,,,,,,,,,,,,,,,,14.9284043877883,7.11778842845971,1.30459132505979,0.452244960921459,37.6790229779864,22.4852360580503,33.3232356157373,18.0072505882612,50.4227737715178,34.888730994565,38.48207492166,23.0895085865986,1.38412141874056,0.481854140489312,50.2818820467219,34.8071807869064,4.60187777964052,1.15054202816746,14.8740391372008,6.07986153292156,26.1359481624974,11.931999468208,21.5596718952009,9.27016170440214,50.6823795388275,35.3955198189372
123,,,,,,,,,,,,,,,,,,,,,,,,,48.9294855281825,33.2849821845469,10.2836474633567,3.48795190943375,42.4420996130865,27.1468952197322,23.1223270480123,10.0643722921898,50.4302223058822,34.9065998340672,39.8102457623849,24.8308110193918,50.2818820467219,34.8071807869064,49.7783346929317,34.147672792713,1.38412141874056,0.481854140489312,7.19496627007251,1.79370715427481,24.1321222174617,10.5697818172728,14.8740391372008,6.07986153292156,41.1949436395828,25.7742292573161
124,,,,,,,,,,,,,,,,,,,,,,,,,1.21774693066802,0.418780652621811,36.4165978805289,21.4498708077895,7.27634650185641,2.219858926725,1.26136776770264,0.433293308093613,47.7598454124108,32.3495474608218,38.1135758289494,22.8636752312235,49.7783346929317,34.147672792713,47.8636241650497,32.4602976355211,50.2818820467219,34.8071807869064,1.38412141874056,0.481854140489312,21.5596718952009,9.27016170440214,7.19496627007251,1.79370715427481,30.3552637668687,15.3510242298355
125,,,,,,,,,,,,,,,,,,,,,,,,,8.84061782602658,2.93604563063116,14.9284043877883,7.11778842845971,1.17458142143555,0.401738235583644,50.1406732068681,34.4910850209312,44.9251174188816,29.3689697927535,11.2590190044899,4.25025874943133,47.8636241650497,32.4602976355211,44.7382542841654,29.3358080016741,49.7783346929317,34.147672792713,50.2818820467219,34.8071807869064,14.8740391372008,6.07986153292156,1.38412141874056,0.481854140489312,26.1359481624974,11.931999468208
126,,,,,,,,,,,,,,,,,,,,,,,,,,,48.9294855281825,33.2849821845469,1.15720739144493,0.397301001224865,34.9090375202204,19.6206005877262,42.8926666812008,27.5614038326175,9.57320758128494,3.0204458964969,44.7382542841654,29.3358080016741,38.48207492166,23.0895085865986,47.8636241650497,32.4602976355211,49.7783346929317,34.147672792713,7.19496627007251,1.79370715427481,49.7783346929317,34.147672792713,24.1321222174617,10.5697818172728
127,,,,,,,,,,,,,,,,,,,,,,,,,,,1.21774693066802,0.418780652621811,47.9626754209518,32.5326060371418,1.17991459095595,0.40312156539686,42.3509046413063,26.811448685068,1.93621854229195,0.703469410926018,38.48207492166,23.0895085865986,39.8102457623849,24.8308110193918,44.7382542841654,29.3358080016741,47.8636241650497,32.4602976355211,1.38412141874056,0.481854140489312,44.7382542841654,29.3358080016741,21.5596718952009,9.27016170440214
128,,,,,,,,,,,,,,,,,,,,,,,,,,,8.84061782602658,2.93604563063116,1.30459132505979,0.452244960921459,49.4431307695085,33.7176104329714,1.74784580051661,0.6294108447673,50.4227737715178,34.888730994565,39.8102457623849,24.8308110193918,38.1135758289494,22.8636752312235,38.48207492166,23.0895085865986,44.7382542841654,29.3358080016741,50.2818820467219,34.8071807869064,38.48207492166,23.0895085865986,14.8740391372008,6.07986153292156
129,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.2836474633567,3.48795190943375,37.6790229779864,22.4852360580503,50.4738863503612,35.0234037535321,50.4302223058822,34.9065998340672,38.1135758289494,22.8636752312235,11.2590190044899,4.25025874943133,39.8102457623849,24.8308110193918,38.48207492166,23.0895085865986,49.7783346929317,34.147672792713,11.2590190044899,4.25025874943133,7.19496627007251,1.79370715427481
130,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36.4165978805289,21.4498708077895,42.4420996130865,27.1468952197322,41.6998522444971,26.4539444875367,47.7598454124108,32.3495474608218,11.2590190044899,4.25025874943133,9.57320758128494,3.0204458964969,11.2590190044899,4.25025874943133,39.8102457623849,24.8308110193918,47.8636241650497,32.4602976355211,9.57320758128494,3.0204458964969,1.38412141874056,0.481854140489312
131,,,,,,,,,,,,,,,,,,,,,,,,,,,,,48.9294855281825,33.2849821845469,7.27634650185641,2.219858926725,33.3232356157373,18.0072505882612,44.9251174188816,29.3689697927535,9.57320758128494,3.0204458964969,1.93621854229195,0.703469410926018,9.57320758128494,3.0204458964969,11.2590190044899,4.25025874943133,44.7382542841654,29.3358080016741,1.93621854229195,0.703469410926018,49.7783346929317,34.147672792713
132,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.21774693066802,0.418780652621811,1.17458142143555,0.401738235583644,23.1223270480123,10.0643722921898,42.8926666812008,27.5614038326175,1.93621854229195,0.703469410926018,50.4227737715178,34.888730994565,1.93621854229195,0.703469410926018,9.57320758128494,3.0204458964969,38.48207492166,23.0895085865986,50.4227737715178,34.888730994565,44.7382542841654,29.3358080016741
133,,,,,,,,,,,,,,,,,,,,,,,,,,,,,8.84061782602658,2.93604563063116,1.15720739144493,0.397301001224865,1.26136776770264,0.433293308093613,42.3509046413063,26.811448685068,50.4227737715178,34.888730994565,50.4302223058822,34.9065998340672,50.4227737715178,34.888730994565,1.93621854229195,0.703469410926018,39.8102457623849,24.8308110193918,50.4302223058822,34.9065998340672,38.48207492166,23.0895085865986
134,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,47.9626754209518,32.5326060371418,50.1406732068681,34.4910850209312,1.74784580051661,0.6294108447673,50.4302223058822,34.9065998340672,47.7598454124108,32.3495474608218,50.4302223058822,34.9065998340672,50.4227737715178,34.888730994565,11.2590190044899,4.25025874943133,47.7598454124108,32.3495474608218,11.2590190044899,4.25025874943133
135,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.30459132505979,0.452244960921459,34.9090375202204,19.6206005877262,50.4738863503612,35.0234037535321,47.7598454124108,32.3495474608218,44.9251174188816,29.3689697927535,47.7598454124108,32.3495474608218,50.4302223058822,34.9065998340672,9.57320758128494,3.0204458964969,44.9251174188816,29.3689697927535,9.57320758128494,3.0204458964969
136,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.2836474633567,3.48795190943375,1.17991459095595,0.40312156539686,41.6998522444971,26.4539444875367,44.9251174188816,29.3689697927535,42.8926666812008,27.5614038326175,44.9251174188816,29.3689697927535,47.7598454124108,32.3495474608218,1.93621854229195,0.703469410926018,42.8926666812008,27.5614038326175,50.4227737715178,34.888730994565
137,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36.4165978805289,21.4498708077895,49.4431307695085,33.7176104329714,33.3232356157373,18.0072505882612,42.8926666812008,27.5614038326175,42.3509046413063,26.811448685068,42.8926666812008,27.5614038326175,44.9251174188816,29.3689697927535,50.4227737715178,34.888730994565,42.3509046413063,26.811448685068,50.4302223058822,34.9065998340672
138,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,48.9294855281825,33.2849821845469,37.6790229779864,22.4852360580503,23.1223270480123,10.0643722921898,42.3509046413063,26.811448685068,1.74784580051661,0.6294108447673,42.3509046413063,26.811448685068,42.8926666812008,27.5614038326175,50.4302223058822,34.9065998340672,1.74784580051661,0.6294108447673,47.7598454124108,32.3495474608218
139,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.21774693066802,0.418780652621811,42.4420996130865,27.1468952197322,1.26136776770264,0.433293308093613,1.74784580051661,0.6294108447673,50.4738863503612,35.0234037535321,1.74784580051661,0.6294108447673,42.3509046413063,26.811448685068,47.7598454124108,32.3495474608218,50.4738863503612,35.0234037535321,44.9251174188816,29.3689697927535
140,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,8.84061782602658,2.93604563063116,7.27634650185641,2.219858926725,50.1406732068681,34.4910850209312,50.4738863503612,35.0234037535321,41.6998522444971,26.4539444875367,50.4738863503612,35.0234037535321,1.74784580051661,0.6294108447673,44.9251174188816,29.3689697927535,41.6998522444971,26.4539444875367,42.8926666812008,27.5614038326175
141,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.17458142143555,0.401738235583644,34.9090375202204,19.6206005877262,41.6998522444971,26.4539444875367,33.3232356157373,18.0072505882612,41.6998522444971,26.4539444875367,50.4738863503612,35.0234037535321,42.8926666812008,27.5614038326175,33.3232356157373,18.0072505882612,42.3509046413063,26.811448685068
142,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.15720739144493,0.397301001224865,1.17991459095595,0.40312156539686,33.3232356157373,18.0072505882612,23.1223270480123,10.0643722921898,33.3232356157373,18.0072505882612,41.6998522444971,26.4539444875367,42.3509046413063,26.811448685068,23.1223270480123,10.0643722921898,1.74784580051661,0.6294108447673
143,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,47.9626754209518,32.5326060371418,49.4431307695085,33.7176104329714,23.1223270480123,10.0643722921898,1.26136776770264,0.433293308093613,23.1223270480123,10.0643722921898,33.3232356157373,18.0072505882612,1.74784580051661,0.6294108447673,1.26136776770264,0.433293308093613,50.4738863503612,35.0234037535321
144,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.30459132505979,0.452244960921459,37.6790229779864,22.4852360580503,1.26136776770264,0.433293308093613,50.1406732068681,34.4910850209312,1.26136776770264,0.433293308093613,23.1223270480123,10.0643722921898,50.4738863503612,35.0234037535321,50.1406732068681,34.4910850209312,41.6998522444971,26.4539444875367
145,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.2836474633567,3.48795190943375,42.4420996130865,27.1468952197322,50.1406732068681,34.4910850209312,34.9090375202204,19.6206005877262,50.1406732068681,34.4910850209312,1.26136776770264,0.433293308093613,41.6998522444971,26.4539444875367,34.9090375202204,19.6206005877262,33.3232356157373,18.0072505882612
146,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36.4165978805289,21.4498708077895,7.27634650185641,2.219858926725,34.9090375202204,19.6206005877262,1.17991459095595,0.40312156539686,34.9090375202204,19.6206005877262,50.1406732068681,34.4910850209312,33.3232356157373,18.0072505882612,1.17991459095595,0.40312156539686,23.1223270480123,10.0643722921898
147,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.21774693066802,0.418780652621811,1.17458142143555,0.401738235583644,1.17991459095595,0.40312156539686,49.4431307695085,33.7176104329714,1.17991459095595,0.40312156539686,34.9090375202204,19.6206005877262,23.1223270480123,10.0643722921898,49.4431307695085,33.7176104329714,1.26136776770264,0.433293308093613
148,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.15720739144493,0.397301001224865,49.4431307695085,33.7176104329714,37.6790229779864,22.4852360580503,49.4431307695085,33.7176104329714,1.17991459095595,0.40312156539686,1.26136776770264,0.433293308093613,37.6790229779864,22.4852360580503,50.1406732068681,34.4910850209312
149,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,47.9626754209518,32.5326060371418,37.6790229779864,22.4852360580503,42.4420996130865,27.1468952197322,37.6790229779864,22.4852360580503,49.4431307695085,33.7176104329714,50.1406732068681,34.4910850209312,42.4420996130865,27.1468952197322,1.17991459095595,0.40312156539686
150,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.30459132505979,0.452244960921459,42.4420996130865,27.1468952197322,1.17458142143555,0.401738235583644,42.4420996130865,27.1468952197322,37.6790229779864,22.4852360580503,34.9090375202204,19.6206005877262,1.17458142143555,0.401738235583644,49.4431307695085,33.7176104329714
151,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.2836474633567,3.48795190943375,1.17458142143555,0.401738235583644,1.15720739144493,0.397301001224865,1.17458142143555,0.401738235583644,42.4420996130865,27.1468952197322,1.17991459095595,0.40312156539686,1.15720739144493,0.397301001224865,37.6790229779864,22.4852360580503
152,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36.4165978805289,21.4498708077895,1.15720739144493,0.397301001224865,47.9626754209518,32.5326060371418,1.15720739144493,0.397301001224865,1.17458142143555,0.401738235583644,49.4431307695085,33.7176104329714,1.30459132505979,0.452244960921459,42.4420996130865,27.1468952197322
153,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.21774693066802,0.418780652621811,47.9626754209518,32.5326060371418,1.30459132505979,0.452244960921459,47.9626754209518,32.5326060371418,1.15720739144493,0.397301001224865,37.6790229779864,22.4852360580503,1.21774693066802,0.418780652621811,1.17458142143555,0.401738235583644
154,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.30459132505979,0.452244960921459,10.2836474633567,3.48795190943375,1.30459132505979,0.452244960921459,47.9626754209518,32.5326060371418,42.4420996130865,27.1468952197322,,,1.15720739144493,0.397301001224865
155,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.2836474633567,3.48795190943375,36.4165978805289,21.4498708077895,10.2836474633567,3.48795190943375,1.30459132505979,0.452244960921459,1.17458142143555,0.401738235583644,,,1.30459132505979,0.452244960921459
156,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,36.4165978805289,21.4498708077895,1.21774693066802,0.418780652621811,36.4165978805289,21.4498708077895,10.2836474633567,3.48795190943375,1.15720739144493,0.397301001224865,,,1.21774693066802,0.418780652621811
157,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.21774693066802,0.418780652621811,,,1.21774693066802,0.418780652621811,36.4165978805289,21.4498708077895,47.9626754209518,32.5326060371418,,,,
158,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.21774693066802,0.418780652621811,1.30459132505979,0.452244960921459,,,,
159,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.21774693066802,0.418780652621811,,,,


==> points_boyd.csv <==
1,Risk,Return
0,36.4799348978464,51.0539368514787
1,36.4796157032539,51.0536434486239
8,36.2438054846326,50.9742386121958
9,36.2433914262657,50.9732597491381
20,35.8396376535375,50.8217187115809
21,35.8393363354023,50.8207022751694
34,35.0943762510973,50.5226782860092
35,35.0940020861669,50.5222248997224
39,34.7748284682526,49.8146393932411
47,33.497454072047,49.201433543876
51,32.7846744087535,48.0763627684428
54,32.2744700110261,46.4910489126617
75,29.0245623404204,45.015925713625
79,28.0976789440706,43.9529970130941
80,27.6100600357511,42.3789662007958
85,26.4593662779233,42.0137811585467
92,24.8333096626544,39.0908185099239
97,23.7545676052058,38.9361716014396
99,23.7474043012382,36.5405017144563
111,19.9068591828559,34.8062615268693
112,19.719010114972,29.0883767612085
113,19.7185156799089,29.0878058294659
127,14.8241306432253,29.0712219493926
141,12.2640696318838,26.0615845526931
174,9.12764433690049,21.4339996923976
176,9.07879929018475,20.5358996320724
179,9.05143817632326,19.4107493212317
196,8.71727350839142,19.2246250561836
229,7.66473798305623,18.6256148365943
232,7.5608070520503,17.701543542884
238,7.445939554711,16.6953192795656
252,7.10075886331806,16.3584027557609
266,6.52927966290838,15.8909995114722
271,6.39055342762665,14.8428747669513
276,6.26018727020518,13.9562719163015
285,6.02333578516867,13.5598366767421
297,5.70147903978613,13.419015740161
302,5.55356783259292,12.6314092990771
305,5.45221919829046,11.869752591456
310,5.41033656942241,11.7156048562893
321,5.03601961629188,11.3588325127328
331,4.87442229087193,10.6661297213625
336,4.72155315974446,9.97322093502053
342,4.45827219350865,9.76491945305521
351,4.30255812383199,9.49724031264531
353,4.27118618698623,8.95984426210549
360,4.06487385229461,8.83144860998492
368,3.89091165388624,8.39982392399267
370,3.85835393866194,8.23548297829947
376,3.69298431973957,7.71365344851547
378,3.6836000639163,7.68107777653264
400,3.15942047838957,7.27464523305371
409,2.87732494020145,7.07843651305661
410,2.87728106901764,6.7975060858308
415,2.71618726414826,6.58549890660854
429,2.31835239161126,6.40086665005397
436,2.11538356506003,6.07984972783813
442,1.94095712460644,5.67257799862635
455,1.64955811005639,5.47601148934337
464,1.51375201742803,5.2384434245438
470,1.3945880239244,4.92452706809263
471,1.29109349373226,4.55021194195777
474,1.19981873110552,4.17036947914012
478,1.1199218110025,3.80369752464667
480,1.06576406062646,3.02880056959404
482,1.01468195778188,2.82900865823559
486,0.81533685137032,2.73217993762238
488,0.769679973474698,2.51510533713886
490,0.730193960082597,2.32494888550214
492,0.695207412427632,2.15086702011123
494,0.663924334142627,1.99765211665534
498,0.53202382664594,1.98814194919407
499,0.501211922454849,1.81801967549015
501,0.474587821767818,1.66385936309732
503,0.451701250728497,1.53034849898697
505,0.431442609567519,1.41478188955858
507,0.413369293721987,1.30857448972286
508,0.410591052411595,1.20961806016233
509,0.395660164664408,1.15078852994286


==> points_como_cma_es.csv <==
o,Return,Risk
0,21.63132919345543,9.046631539308496
1,21.680545746561478,9.071528715949693
2,22.07417687152842,9.315371527794756
3,26.697052305914227,12.521874568952807
4,26.298989855597377,12.179691400120513
5,17.74181916060321,7.203891801556214
6,16.870612565405576,6.957644472615318
7,18.317473901385892,7.444811477637502
8,21.119066668149365,8.729656656722698
9,25.251880191737694,11.38268034209635
10,20.059815479453874,8.236101470844723
11,18.14949460478118,7.372772715105202
12,26.54581489668136,12.375823274079579
13,25.156158053529065,11.34449819287556
14,27.352131378200195,13.048941264447576
15,20.527664204921063,8.434578399674544
16,19.43096317050371,7.939484555972104
17,24.999651669463262,11.206084640020924
18,18.49454578903238,7.491698022547435
19,24.124196275644795,10.589993063344025
20,15.96334236273868,6.82968574776375
21,21.63132919345543,9.046631539308496
22,25.702027831510165,11.77445805561698
23,24.82166265484336,11.172793338155321
24,21.680545746561478,9.071528715949693
25,22.07417687152842,9.315371527794756
26,20.253370439825588,8.283951478487612
27,26.697052305914227,12.521874568952807
28,24.351611512405796,10.783279365255865
29,26.298989855597377,12.179691400120513
30,22.16312640370054,9.367656866874896
31,18.062436969014826,7.327055410629321
32,22.836727703554182,9.787670560455688
33,22.29107947818714,9.451799535695498
34,21.188267290309867,8.800248163986039
35,22.04819675657929,9.3110500182201
36,16.18011910411715,6.839688259968911
37,22.743645240712368,9.705863159013985
38,20.82646850013095,8.645464239861594
39,24.999651669463262,11.206084640020924
40,18.00958857992629,7.316756515101361
41,18.49454578903238,7.491698022547435
42,24.124196275644795,10.589993063344025
43,15.96334236273868,6.82968574776375
44,27.271788292621697,13.047287463055014
45,20.404542126067934,8.35809028749209
46,23.639575657864913,10.268775264205528
47,24.75959095546561,11.041046346909384
48,23.198459791372606,9.970683707040832
49,16.28582952293334,6.8479830435842475
50,18.062436969014826,7.327055410629321
51,17.07947211456229,7.016057242015943
52,22.836727703554182,9.787670560455688
53,22.29107947818714,9.451799535695498
54,21.188267290309867,8.800248163986039
55,22.04819675657929,9.3110500182201
56,16.33834422437657,6.864470473718769
57,16.18011910411715,6.839688259968911
58,24.201276761360102,10.624936438646474
59,24.124072181476716,10.570723548956297
60,24.222510541584683,10.638052558287148
61,18.362833126550452,7.451824971020019
62,24.23249627895935,10.677239501729971
63,27.271788292621697,13.047287463055014
64,23.512106366453523,10.165088515404404
65,19.117768845128033,7.744251690084174
66,20.404542126067934,8.35809028749209
67,23.639575657864913,10.268775264205528
68,26.592776768715414,12.41444823592698
69,18.225639087261484,7.391823636851032
70,24.75959095546561,11.041046346909384
71,18.970175392073912,7.685675525553725
72,23.198459791372606,9.970683707040832
73,25.439055222139984,11.521550084607004
74,16.560067013021836,6.899547507168526
75,16.28582952293334,6.8479830435842475
76,20.993904127211955,8.667159245906916
77,18.06437294114031,7.34597124317216
78,20.946735261153336,8.659063926970717
79,22.44674295892563,9.535270294005041
80,17.625226764188294,7.159554950827304
81,22.96542288396372,9.831167405004404
82,23.82083744122235,10.3681640202902
83,24.201276761360102,10.624936438646474
84,24.124072181476716,10.570723548956297
85,17.13256759111854,7.027116478976237
86,20.429572530968024,8.4094736212033
87,24.222510541584683,10.638052558287148
88,19.947229654149126,8.160829679120273
89,18.362833126550452,7.451824971020019
90,24.64996012687213,10.982046631071244
91,18.596870861333766,7.52809775303591
92,26.725857562259552,12.567809005774008
93,27.062693245992254,12.798749013010003
94,20.993904127211955,8.667159245906916
95,16.697247619645896,6.904691511132735
96,18.615537422636475,7.547024361896931
97,18.06437294114031,7.34597124317216
98,20.946735261153336,8.659063926970717
99,22.44674295892563,9.535270294005041
100,17.625226764188294,7.159554950827304
101,22.96542288396372,9.831167405004404
102,24.575821584006356,10.96460897659147
103,16.797157447243645,6.922732526665459
104,20.147771395783305,8.257785197619363
105,19.54698104585235,7.945692783701187
106,24.466144484900337,10.923375668887124
107,24.64996012687213,10.982046631071244
108,18.596870861333766,7.52809775303591
109,21.213262385503892,8.832928665281383
110,24.067156548678277,10.564918701694317
111,23.8748743801016,10.420748246145955
112,26.725857562259552,12.567809005774008
113,27.062693245992254,12.798749013010003
114,25.488128458251552,11.566080062037095
115,19.043986438100703,7.711261210537306
116,21.539746183154755,9.030949946390162
117,18.92320635815216,7.660435224969884
118,16.797157447243645,6.922732526665459
119,20.147771395783305,8.257785197619363
120,18.431546662912595,7.4630222556516985
121,19.54698104585235,7.945692783701187
122,24.466144484900337,10.923375668887124
123,17.010024228678635,6.973844226184356
124,27.564697327218962,13.254993563320545
125,22.471049045716633,9.546081049571358
126,19.043986438100703,7.711261210537306
127,21.539746183154755,9.030949946390162
128,20.80187675442979,8.560715349524203
129,18.92320635815216,7.660435224969884
130,19.834825822513107,8.086798218765995
131,23.74395343120309,10.347001432466548
132,22.9291405652091,9.824835843627918
133,21.29421712937418,8.880852321413235
134,22.50144789663954,9.575397050351707
135,27.204101509598424,12.942074410361073
136,19.13918132977188,7.765195865945588
137,23.09385430993188,9.969388507582243
138,17.010024228678635,6.973844226184356
139,27.564697327218962,13.254993563320545
140,19.340827911966684,7.847146686413645
141,22.471049045716633,9.546081049571358
142,22.354210015812242,9.4854586836854
143,17.703460566219906,7.18921854276355
144,28.081123742670698,13.709592335406354
145,16.530203389535888,6.8753591999936345
146,25.052528268283055,11.342263737434346
147,19.417822656096646,7.8838179624874964
148,17.53246405188564,7.143912191996805
149,23.74395343120309,10.347001432466548
150,16.964985440423924,6.9615639741585245
151,22.9291405652091,9.824835843627918
152,27.667357044108208,13.327261200327818
153,21.29421712937418,8.880852321413235
154,22.50144789663954,9.575397050351707
155,17.34903158311034,7.103518192718568
156,27.204101509598424,12.942074410361073
157,19.13918132977188,7.765195865945588
158,18.814762534519563,7.613922716369317
159,26.94801858457864,12.722205319953812
160,24.082360077211447,10.5685354445787
161,21.978385673160595,9.281622482097182
162,22.354210015812242,9.4854586836854
163,17.703460566219906,7.18921854276355
164,28.081123742670698,13.709592335406354
165,16.504188221058648,6.874660163312071
166,16.530203389535888,6.8753591999936345
167,25.052528268283055,11.342263737434346
168,19.417822656096646,7.8838179624874964
169,17.53246405188564,7.143912191996805
170,17.620280900290258,7.1591559201480575
171,20.310447296622637,8.315900348406053
172,16.970582502094622,6.967101284210612
173,24.043034922177625,10.531376708165746
174,20.645450962653314,8.478920313069464
175,17.97019267396477,7.296605835846589
176,18.814762534519563,7.613922716369317
177,17.303777215266003,7.064416084462092
178,26.94801858457864,12.722205319953812
179,24.082360077211447,10.5685354445787
180,21.70431519523693,9.104787788328265
181,21.978385673160595,9.281622482097182
182,25.41648070184319,11.511096745196182
183,25.844782003610877,11.844104867966484
184,21.917615118238746,9.228842067011369
185,17.898881482417913,7.26669303933253
186,22.761699083149637,9.770774133314479
187,26.81318455604958,12.589199297219364
188,19.850734046290555,8.091412921150727
189,17.620280900290258,7.1591559201480575
190,21.74920849940365,9.17908803554554
191,20.310447296622637,8.315900348406053
192,17.15392442033212,7.033681300690286
193,16.970582502094622,6.967101284210612
194,24.043034922177625,10.531376708165746
195,17.045981362516255,7.013696689518151
196,20.645450962653314,8.478920313069464
197,17.97019267396477,7.296605835846589
198,18.732402733414233,7.584633967038128
199,24.777692056287798,11.06359250476346
200,21.260872393792436,8.836762502795942
201,27.57062075353491,13.282264342469576
202,18.566293999947742,7.516564873069321
203,17.645621702927833,7.187128944140321
204,25.41648070184319,11.511096745196182
205,21.39674249180045,8.915594460410079
206,25.844782003610877,11.844104867966484
207,21.917615118238746,9.228842067011369
208,17.603792070495228,7.153793206714141
209,17.898881482417913,7.26669303933253
210,22.761699083149637,9.770774133314479
211,26.81318455604958,12.589199297219364
212,19.850734046290555,8.091412921150727
213,24.777692056287798,11.06359250476346
214,21.260872393792436,8.836762502795942
215,27.57062075353491,13.282264342469576
216,18.566293999947742,7.516564873069321
217,33.20397318501691,22.941017496554785
218,44.32410720486956,30.6511652666664
219,14.253725878483596,5.566564093145271
220,5.24870853559097,2.2993918467982595
221,6.947672061486623,3.677979679867789
222,45.879482911958014,31.17498058169716


==> points_everything.csv <==
1,Risk,Return
0,0.39566,1.15079
1,0.398419,1.15805
2,0.410591,1.20962
3,0.413369,1.30857
7,0.431443,1.41478
16,0.451701,1.53035
26,0.474588,1.66386
39,0.490322,1.6956
44,0.49896,1.81589
45,0.501212,1.81802
55,0.517197,2.01685
65,0.52776,2.30116
71,0.54083,2.56815
90,0.59647,3.00872
98,0.615106,3.16757
119,0.667355,3.49114
137,0.721798,3.63385
144,0.735208,3.78438
161,0.768135,3.9233
162,0.768291,3.93043
172,0.787804,3.96754
179,0.804764,4.03595
195,0.825656,4.12041
205,0.843924,4.21175
214,0.867933,4.27283
229,0.889683,4.34165
237,0.914634,4.5455
244,0.926823,4.57224
256,0.957745,4.65204
261,0.963434,4.71158
289,1.0361,5.00076
304,1.09485,5.18254
320,1.12495,5.18735
327,1.13411,5.36319
347,1.1935,5.48401
359,1.22381,5.49744
373,1.26467,5.71237
389,1.30315,5.929
423,1.43319,6.0935
459,1.50604,6.11108
465,1.52419,6.46533
471,1.53177,6.64562
492,1.57232,6.77521
553,1.68178,6.82694
554,1.68246,7.16453
600,1.78787,7.39605
727,1.99162,7.66187
784,2.07975,8.15585
919,2.33807,8.44334
958,2.43255,8.70974
979,2.47124,8.96226
1073,2.67702,9.10069
1075,2.68446,9.15725
1146,2.8373,9.7426
1202,2.94463,9.93941
1258,3.07845,9.99477
1293,3.14467,10.0108
1326,3.1958,10.0523
1384,3.34239,10.5145
1424,3.41338,10.8735
1523,3.57367,11.0045
1746,3.94348,11.302
1768,3.99197,11.9427
1979,4.36971,12.1939
1988,4.38084,12.5866
2130,4.61014,12.8815
2180,4.69647,12.8983
2201,4.72874,13.0368
2374,5.02507,13.2073
2544,5.34803,13.3031
2592,5.44313,13.3804
2714,5.70021,14.0499
2720,5.71465,14.3251
2731,5.74502,15.1356
2895,6.0317,15.2063
2936,6.11312,15.7137
3102,6.48737,16.0333
3197,6.68916,16.7288
3265,6.85161,17.053
3344,7.04633,17.1483
3352,7.06048,17.1721
3373,7.12107,17.2409
3450,7.31035,18.0036
3543,7.55693,18.1573
3582,7.61728,18.4425
3595,7.63789,18.7523
3755,8.05389,19.64
3884,8.3683,19.8628
3951,8.52511,20.4521
4130,8.88112,20.8693
4175,8.96725,20.9663
4221,9.07277,21.6162
4430,9.70123,22.5456
4496,10.1029,22.7858
4514,10.2609,23.0767
4533,10.3836,23.6244
4583,10.8352,23.6544
4599,11.0223,24.5606
4637,11.3993,24.6372
4643,11.4718,24.9354
4655,11.5674,25.3575
4689,11.8734,25.657
4709,12.1024,25.7963
4712,12.1307,25.9779
4724,12.2641,26.0616
4767,12.7473,26.4183
4787,12.9221,27.0998
4792,12.9779,27.3471
4841,13.7453,27.3521
4849,13.8141,28.0737
4855,13.8855,28.7316
4878,14.2421,29.0833
4949,15.189,29.4983
4973,15.7839,29.9117
4990,15.943,30.8512
5084,17.6578,32.7963
5089,17.8235,32.8529
5099,17.9658,32.8643
5107,18.1972,33.539
5178,19.483,33.626
5192,19.9069,34.8063
5202,20.0827,35.5037
5260,21.2096,35.8045
5301,22.267,36.4974
5307,22.3379,37.5824
5316,22.6018,37.8945
5359,23.5956,38.0443
5369,23.7546,38.9362
5384,24.39,39.0543
5390,24.5602,39.272
5401,24.8031,40.1358
5439,25.6259,40.1596
5479,26.3937,40.1955
5480,26.4415,40.6021
5482,26.4594,42.0138
5497,26.7117,42.2354
5507,26.9269,42.5109
5556,28.0303,42.751
5559,28.0977,43.953
5611,29.0246,45.0159
5650,29.8213,45.0285
5665,30.1612,45.1818
5666,30.2048,45.614
5681,30.5772,46.2923
5706,31.0833,46.5649
5737,31.4233,46.9472
5756,31.726,47.3812
5789,32.1063,47.4355
5791,32.1523,47.6586
5803,32.349,47.6829
5804,32.3516,48.2038
5838,32.7775,48.4932
5857,33.0372,48.622
5870,33.1272,48.759
5896,33.4487,49.0878
5900,33.4975,49.2014
5903,33.5207,49.2225
5929,33.7735,49.5856
5936,33.823,49.6397
5974,34.1938,49.691
5977,34.1998,49.7555
5983,34.2957,49.7705
6002,34.4444,49.8195
6009,34.5181,49.9507
6024,34.6448,50.1652
6025,34.6453,50.2128
6041,34.758,50.2285
6048,34.7737,50.2711
6098,35.0613,50.2955
6104,35.094,50.5222
6105,35.0944,50.5227
6120,35.1524,50.5299
6184,35.4215,50.5568
6236,35.613,50.6142
6238,35.6226,50.6326
6280,35.7547,50.6955
6295,35.7783,50.7116
6310,35.8157,50.7835
6319,35.8393,50.8207
6320,35.8396,50.8217
6339,35.898,50.8384
6418,36.1066,50.8631
6469,36.2268,50.9565
6472,36.2434,50.9733
6473,36.2438,50.9742
6487,36.3332,50.9826
6508,36.4796,51.0536
6509,36.4799,51.0539


==> points_mo_cma_es.csv <==
o,Return,Risk
0,43.12542052259296,27.26089190282283
1,23.346788893926313,10.220383378546911
2,48.35147344928341,32.5730998348647
3,48.19910662215428,32.49503569340519
4,27.662856921564668,13.063127497512047
5,23.90834902028019,10.471538210062095
6,31.797540442119818,17.33411770126664
7,16.235715341554144,6.725974518151411
8,10.996454285044392,3.525479149577023
9,11.44078710624445,3.7782708135479925
10,43.22910939586695,27.731950258475155
11,50.42749703771085,34.915495992223256
12,37.88749100649743,22.23877694524862
13,47.156797114907235,31.499670871891173
14,20.927669028067143,8.83866682908651
15,32.37491894917,17.812760035522633
16,23.74552452687978,10.379173611627508
17,24.108700285798417,10.632483141473339
18,15.119902569178095,6.103977685514806
19,10.73214319838741,3.307510602518508
20,12.654229499698522,4.531126304885047
21,9.499605796996805,2.6772114017658155
22,9.823583038307829,3.283707655532994
23,29.71715225046746,14.61488509861099
24,24.289784002494297,10.743622558366805
25,51.11043167001824,36.30863251722837
26,39.57837376498991,24.29264766454906
27,15.501569128858247,6.414834721228749
28,19.636164504126413,7.988736444561878
29,13.525553508629928,4.869820378651785
30,2.0200177438856692,0.716464376908691
31,28.048742368435068,13.239017938566212
32,46.2734060068873,31.169161491788206
33,32.629289090685525,17.884646501006372
34,47.79148997771668,31.830264309680828
35,45.67210176968584,30.1281035231536
36,49.928608993230675,34.15668049435023
37,30.596979169213753,15.855432794334998
38,49.25396421723424,33.390408354155454
39,46.10701059142851,30.170260098670834
40,19.38049160188209,7.900538829910499
41,11.36021542937513,3.677014219954939
42,5.883192155620839,1.2805801390147762
43,47.9524623514744,32.12672408466738
44,48.67241062573637,32.926135335350686
45,50.50333188118136,35.248451708528805
46,28.852367208477183,13.976959375094879
47,35.958829832542136,20.78117632583882
48,25.130174520554124,11.274758640783668
49,39.446151018428594,23.92394310226228
50,37.07689505844022,22.14588737833603
51,20.39631576300348,8.64710760812591
52,14.619618882311894,5.4998047587988905
53,4.024120444234152,0.8135926742457301
54,28.358113776604036,13.4967882941187
55,24.83290898108843,11.091114799975639
56,35.292560788235036,20.30789916238544
57,25.602096846905958,11.620623528984385
58,49.76226328397736,34.144382349104795
59,22.467832594435514,9.655711748053937
60,24.9361326735344,11.111776399922062
61,33.98580246182296,18.365380265039246
62,41.943358514147455,26.682188836464302
63,37.02614775876496,21.57251307496747
64,21.81696821101861,9.443526692377462
65,18.920421966558315,7.812979448174445
66,12.769246599063255,4.720579373342058
67,8.139285821942234,2.6353684722856388
68,25.649181633121145,11.70846408139317
69,48.44686735001571,32.76605894540949
70,22.514431299525224,9.764400729831705
71,45.52486194235037,30.062296143065836
72,32.83865392251073,17.985081955161434
73,26.049379154209525,12.085629038330584
74,19.639894961315576,8.213956441111035
75,18.10873819441564,7.610263182887246
76,14.69110132815475,5.587185303766621
77,12.451050599696396,4.251319838291216
78,1.212822350892152,0.4113887949590314
79,1.3481688135450796,0.4475979229864176
80,48.29906737381169,32.51333471604544
81,49.38431780268429,33.66076935473612
82,24.569638064973628,10.864974359423245
83,43.80996604738988,28.361579076496188
84,50.8726684764887,35.72317236921385
85,21.245428457970963,9.015901386840474
86,24.76060560354933,10.994029094315849
87,30.42602047668897,15.46064557321254
88,34.60775458270297,19.870880520813138
89,41.135483779271276,25.723237106103788
90,27.041322053734543,12.585838385791691
91,24.83272695822872,11.067691837880462
92,18.354501020264106,7.666972875775747
93,16.914555262800043,6.7310266185105325
94,7.735151460070739,2.2834307673681793
95,1.3181530056449862,0.43916512888472453
96,50.97727298873934,35.98529549437903
97,49.072922398577965,33.24098564543845
98,38.055538962106176,23.56369983067199
99,48.721681569399514,33.06120419721561
100,26.61989987163101,12.227978938712457
101,47.01057551970659,31.416268679815175
102,31.43590949226135,16.46365106034242
103,19.774167041860338,8.429306363831781
104,4.95801182209807,1.0875153167427476
105,1.5610202879031785,0.5304557730143551
106,50.63728287252789,35.44893024062232
107,44.96587842675436,29.759692324110414
108,51.005314910238376,36.282147328392064
109,44.49393657088958,28.682266564274105
110,49.65065942174556,33.79120677841493
111,39.96456143655372,24.94484076535028
112,22.75000669375591,9.968163762413974
113,21.73255249902379,9.347819264208082
114,31.08784074167148,16.093490868715403
115,23.302535528307967,10.053506728883004
116,20.460925506280965,8.705560585543363
117,7.152725788023892,1.9895744797907309
118,1.3214117786987045,0.44006641594376333
119,44.926044268858696,29.688551986736368
120,46.95855174770816,31.335917256333136
121,34.96701729361626,20.14967031652323
122,33.4167095446712,18.156856621800234
123,27.663894314800327,13.226336304377108
124,29.778796489070203,14.719013438337369
125,19.873390079014975,8.621158397156767
126,7.865356495992095,2.3690601625932195
127,1.2896254164867555,0.4312331291909363
128,49.69976950197441,34.10482823790334
129,44.74258587377532,29.47901469385507
130,31.254254091246317,16.406543530254833
131,22.536104326525425,9.852650625528884
132,26.063035536119326,12.142277679129199
133,21.391650774126735,9.031677323103183
134,15.04473915845953,5.747948231887209
135,7.194805087499631,2.061537611425584
136,6.134341115832277,1.8703825270376273
137,6.0891982820169375,1.5262036106392125
138,1.299196233438719,0.43577072501758
139,50.268731077243864,34.662879274153255
140,21.84661148908905,9.45657033127577
141,25.371470236124882,11.389898449610373
142,22.175874082840785,9.539523995056289
143,14.1177643374168,5.11245035415941
144,1.3798401975860553,0.46718339170619344
145,26.671936504555273,12.527224618825729
146,7.205481401930245,2.1035530195483365
147,1.66359222867133,0.5764991629665
148,50.540251710901174,35.41706532693805
149,32.106407834541876,17.72085268364062
150,2.1738481656669206,0.7845881452340137
151,1.6291212644547008,0.573258422943778
152,50.34449633498018,34.87446240679507
153,1.7632527577176473,0.6168538221396651
154,1.1893573733092824,0.40559922122723446
155,7.251031158281812,2.23832564088629
156,50.70475525400471,35.580620677868474
157,1.2469526370301474,0.42619865566749787


==> points_mo_cma_es_surrogate.csv <==
o,Return,Risk
0,46.54767122656207,30.59782415938444
1,39.25126056472476,23.78929748354511
2,24.344863532751006,10.940845294335219
3,25.463565711353425,11.456829865969105
4,35.077924605024094,19.279186624342532
5,27.83751864284744,13.183022011138702
6,16.204703710325482,6.974130054064444
7,19.779228402656525,8.062206498033314
8,3.3514312761434364,0.6469449909991762
9,9.283542381854549,2.8553100036422228
10,50.820457544019796,35.87246483872928
11,34.13163267114597,18.470249179310603
12,50.384221525633556,34.72702065269277
13,40.20105478028504,24.569129973479978
14,50.97847595106953,36.16926927011422
15,48.2686399003201,32.44056684172059
16,8.27744547679928,2.1955114630043235
17,41.482825603893005,26.350299437166964
18,36.28175008266552,21.210580472376712
19,37.04515077332691,21.30286927989639
20,32.66987993794184,17.783841562627156
21,51.043657243359114,36.2659565091352
22,32.24516188457383,16.7311830774991
23,48.57440858611571,32.86565991148117
24,10.308335825392382,3.3316481290213997
25,48.589889809428115,33.16642613489021
26,27.59962552188919,12.9509189518244
27,49.55700534984238,33.789916496199304
28,23.904438750684502,10.45815651369345
29,5.122026565828585,1.0801344789014238
30,34.237359123091494,19.20456341188709
31,38.41120139652279,22.834533489744512
32,19.487164003940155,7.941375493926887
33,13.501096211046454,5.936682993398729
34,8.428012396597564,2.211377321444353
35,49.400343956909424,33.56261388563251
36,35.884309416618485,20.065457155920686
37,26.141718611975637,11.986962307461601
38,18.399818483535704,7.59511482536656
39,44.07511930303472,28.397470882500297
40,37.699382727928686,22.60423076364761
41,34.13420382414562,18.886710796324788
42,17.334357497529986,7.1359736566398295
43,1.2551902849380958,0.4221127615735633
44,44.07395156215612,28.159231450223317
45,32.53665479204622,17.00798658635269
46,30.949414855285383,15.837240124610995
47,22.527369414478187,9.595645245302931
48,38.64212738295787,23.133351770680537
49,48.48052389665502,32.75576187060177
50,47.37029653189694,31.38327768248422
51,31.57046567484543,16.509371852655086
52,42.112891022115484,26.573358491455224
53,49.00202346353139,33.26374799818137
54,24.18372491257034,10.65676961070868
55,15.857421199204733,6.921636558851646
56,22.99837659061137,9.8759540536879
57,9.223989516376353,2.7200198642210496
58,1.4620552911647058,0.48452059871810754
59,50.848786438008396,35.88193993495677
60,30.820150596965146,15.720607547306678
61,38.82746810834705,23.334103212292693
62,43.63462854838748,27.800910281954437
63,29.43890747800753,14.378015908620014
64,40.60267571291604,25.24506809157519
65,16.679070571623114,7.072650875515516
66,16.353597809394977,7.066106253422078
67,21.19665499787134,8.917793769221657
68,11.48744834907435,4.260176547106914
69,37.53213495212959,22.230981280557042
70,26.822250177888936,12.424525300131876
71,28.742328862065506,13.87979901093044
72,15.107549459721255,6.7866354715960915
73,11.245250600108752,3.723167058283971
74,26.406711390029887,12.303482168720134
75,30.08490773860693,15.055834434845348
76,45.883790625322845,29.98265306039192
77,20.281244723780496,8.483328039264542
78,47.59558734945729,31.789794804921716
79,26.835713197386564,12.51378538571502
80,19.79806983352127,8.070242165097817
81,20.556378436465383,8.507686184334258
82,11.97910260094311,4.286903533615907
83,46.75872051288456,30.79992345942069
84,32.63495623425531,17.56365548442455
85,27.9309793005759,13.221501640244126
86,24.974093389903697,11.113437390041568
87,23.027771999782058,9.882209827098654
88,22.21978113862763,9.438275013923976
89,49.94175723188984,34.25240804077481
90,51.099750786919515,36.29441894287819
91,50.81890003991813,35.583670131172575
92,29.744457265652454,15.032200393990122
93,25.058474667544992,11.239926924222074
94,25.349738034178785,11.388184828337534
95,46.224408185176095,30.2984880260467
96,19.881148417379443,8.433953931292058
97,17.568362584243637,7.44974355571626
98,6.5635763832900516,1.5008573576129918
99,5.37134518087206,1.4075480250111874
100,41.39010324236661,25.98805249704788
101,22.87673179566382,9.78819758270934
102,40.326669399985406,25.191903330541457
103,31.81396248830038,16.620887001996238
104,13.35912086636874,5.411063294494823
105,49.05660019623022,33.36449581457965
106,48.51349831220451,32.86011983509024
107,47.47404404967929,31.665113510071528
108,44.498060798929416,29.00333554853782
109,49.79960572753789,34.16977915613993
110,45.54788643714912,29.839076199672956
111,33.34610111357555,18.16621261275241
112,46.314524148490214,30.494088484197814
113,44.20216963990134,28.694545793044885
114,11.991819610845129,4.929469911216285
115,7.11048871830062,1.7042246720552487
116,43.84894620884088,28.05252249955361
117,44.953773569089805,29.430267038695668
118,29.000512961021442,14.092004711141177
119,26.051646914786083,11.878887748828312
120,24.122466194157397,10.552876527084537
121,9.907544017144323,3.149102263535274
122,50.682379538827455,35.39551981893719
123,41.19494363958283,25.774229257316104
124,30.355263766868738,15.3510242298355
125,26.135948162497378,11.931999468207989
126,24.132122217461706,10.569781817272835
127,21.559671895200907,9.270161704402142
128,14.874039137200793,6.079861532921557
129,7.1949662700725145,1.79370715427481
130,1.3841214187405606,0.4818541404893115
131,49.778334692931736,34.14767279271305
132,44.73825428416535,29.33580800167409
133,38.48207492166,23.089508586598647
134,11.259019004489927,4.2502587494313335
135,9.573207581284944,3.0204458964969034
136,50.42277377151783,34.888730994564995
137,50.43022230588217,34.90659983406723
138,47.75984541241084,32.3495474608218
139,44.92511741888161,29.3689697927535
140,42.892666681200794,27.56140383261745
141,42.350904641306315,26.81144868506804
142,1.747845800516614,0.6294108447672999
143,50.473886350361184,35.023403753532115
144,41.69985224449713,26.45394448753674
145,33.32323561573734,18.007250588261243
146,23.122327048012288,10.064372292189768
147,1.2613677677026387,0.4332933080936128
148,50.140673206868065,34.491085020931216
149,1.17991459095595,0.40312156539685967
150,49.44313076950851,33.71761043297139
151,37.67902297798643,22.48523605805029
152,42.442099613086526,27.14689521973217
153,1.1745814214355499,0.4017382355836437
154,1.1572073914449286,0.39730100122486534
155,1.3045913250597867,0.4522449609214592
156,1.2177469306680202,0.41878065262181086


==> points_nsga_ii.csv <==
o,Return,Risk
0,51.043480715193496,36.12923345101955
1,1.5089853703929197,0.5033046068307249
2,44.87241209495333,29.530785458638324
3,36.56499065039001,21.155495513334266
4,48.71790205744378,33.099127723138025
5,46.6408475519796,30.89417863812198
6,43.27658581373956,27.57864415638362
7,44.25802572421944,28.913708339445982
8,47.623381626746074,31.91781002952903
9,30.292975716936144,15.429840206977786
10,9.456487190727495,2.865661709612881
11,39.48964675799378,25.2615859760413
12,32.64305903615552,17.394530556285407
13,39.30089412404359,24.02045407234359
14,39.94031378252894,26.324716744056317
15,27.19953111871239,12.803820302375575
16,13.371550890276014,4.723310557518168
17,6.765911095684427,1.568867407017508
18,42.5676706672947,26.89892592752125
19,41.06763434126555,26.69385156615402
20,28.05040572106203,13.957297423595877
21,49.53415017480748,33.8984445811913
22,13.680995400992108,5.858371562436112
23,37.31843509459014,22.297229273447662
24,38.723404236831925,23.23004974866005
25,35.33730514320313,20.217415318614865
26,23.766286153807716,10.394376077723484
27,12.359438115862329,4.273867924627208
28,33.41691147878999,18.234715362428744
29,18.369833166552777,7.4930798801932355
30,14.996279584366846,5.9983472315423425
31,24.705527217046022,11.025906382119853
32,16.902828262065253,6.91663129172501
33,7.823344766745139,2.0660186827819924
34,33.99055730037731,18.747973859807153
35,9.584797415598219,3.5671760063340305
36,22.935890456089584,9.930745016189656
37,29.38929490346428,14.539119855673608
38,4.696714874195941,0.9591571589083493
39,37.84201010320549,22.656999302104662
40,21.953514487874287,9.706933117099855
41,31.201887307631303,16.033854559174344
42,34.77108615608002,19.35274921372914
43,26.07175305418004,11.862962186051886
44,26.684549099802833,12.401750120918225
45,31.798449198325557,16.674517392461514
46,47.05782723828413,31.289929635300087
47,5.353015988921345,1.1736490786861065
48,2.998916317134551,0.6547974362650111
49,20.568680028908606,8.514828414749939
50,11.223580837309479,3.6478751334998445
51,21.529145323166446,9.017494886755271
52,50.200822288168474,34.49504524907989
53,11.439754485755538,3.751242046017891
54,15.839340337131805,6.601464609491019
55,50.66643263150473,35.51895975871607
56,19.81879303873805,8.190391893263879
57,35.1293382144071,19.814033714302013
58,19.005910066178664,7.7218260641094805
59,7.700723290393822,2.0125257283541735


==> points_nsga_ii_surrogate.csv <==
o,Return,Risk
0,1.1860887108579894,0.4099305366856318
1,51.046544892650566,36.26139289334076
2,32.328692648377555,17.398695115877373
3,34.18598004725999,18.527339146963254
4,14.736065445565844,5.625301948436184
5,12.981772160806415,4.64079846825577
6,30.908027291992678,17.168943241097107
7,35.53133253010337,19.79309634317464
8,18.991886256996033,7.797191504995019
9,42.12783969786609,27.066674980633636
10,34.94854408491157,19.178408369669995
11,25.904651468021708,11.846460093636212
12,9.051056690623875,3.0269359541129233
13,36.3998519155041,20.629263481861738
14,37.35707609017573,22.733434549508495
15,44.75507258962521,28.79942456485869
16,25.199949233385933,11.27655576642348
17,10.683466055483814,3.473122104484829
18,43.53436627339112,27.94347340169473
19,30.74384879512679,15.987421920951233
20,27.785701911109673,13.225035649276863
21,7.20648445669176,1.6947039147825773
22,38.486592512225656,22.992703777831274
23,19.75244100549614,8.616916128489317
24,45.00318080072148,29.650293707966085
25,21.079779814536728,9.167745635147774
26,11.938247099466347,4.041565315713291
27,28.139996039321005,13.637674260967072
28,18.13531380231951,7.413005389914238
29,2.7977387544169847,0.6444809951650925
30,27.07649965682875,12.566728297722948
31,20.177086640588417,8.698566475520789
32,6.353641935153595,1.5506690441887396
33,49.31099804704306,33.82617592055383
34,36.70770891964,21.02133466223592
35,29.01440891458792,13.981919450902424
36,45.42320438346422,30.032943731574466
37,24.20914308503237,11.127934956592263
38,23.65390062915788,10.320855283414401
39,44.17051432086894,28.309846524840697
40,38.76718230372647,23.969946721915747
41,12.354221404516622,4.463810828553774
42,37.32686568941051,21.796612441023434
43,22.21327939207679,9.45749598924729
44,37.22496387387883,21.509839449581094
45,26.56936959767612,12.434410312900182
46,39.78908560930292,24.09887554528066
47,50.670853350696724,35.59659203120488
48,24.130001808640937,10.643694151012701
49,38.63418742992156,23.575552397430837
50,22.554878484109118,9.970894767640432
51,29.478946372346485,14.70234376858761
52,7.716088690491539,2.399948231225619
53,23.094720338914087,10.001663667975102
54,1.5858129724712517,0.5658256756516449
55,29.075087260521478,14.429765127749176
56,40.339494869867714,24.614920161805042
57,5.535927909651408,1.4003845444233383
58,41.47762787763499,25.714475824170695
59,15.576057875107265,5.934631102465761
60,8.498249191370132,2.44721416197143
61,16.13208142450132,7.1374772116559395
62,8.905129789527239,2.622428273038206
63,41.6918090071042,26.47097356764075
64,29.719034619345194,15.124563887952979
65,17.42467521977377,7.368501645319431
66,11.174295488381592,3.6652831971580744
67,50.44060462697143,34.98092824237212
68,40.00672762847955,24.294150258060796
69,15.945161512816473,6.629237464445963
70,41.530641368951045,26.128688624340302
71,3.5209839066125173,0.7210948424482504
72,41.87909026715864,26.846873841215697
73,48.516987410177286,32.9505277502651
74,50.84998565132588,35.901442090127354
75,50.16109780277652,34.78599895721359
76,48.31300452246181,32.546975585999014
77,49.8939466398457,34.14287765391764
78,15.795583329809483,6.05231918661165
79,40.762273063141286,25.090880543381083
80,3.899685376967542,0.7618381910731928
81,45.66999117976278,30.58063992140561
82,30.141563271568984,15.17136777940429
83,48.90941396236027,33.35798315517576
84,47.43203301497898,31.454482945543436
85,30.508592174448616,15.583552933329349
86,4.445702441357851,0.8955055637757702
87,40.439198560510185,25.034561425392287
88,17.01393099313593,7.216549858608274
89,46.01664166397591,30.921648232086998
90,46.88074226684036,31.380038990822534
91,49.95219680054711,34.289497479237134
92,48.873364610246036,33.341528909436896
93,47.482692114055205,31.733685333656794
94,30.372601918083884,15.470109587473951
95,46.81125806616572,31.165412326808273
96,5.104526703358271,1.1280170508812637
97,7.781921770020199,2.422553289408134
98,47.76055556739492,32.349278838344766
99,45.702242532319005,30.66476617216119
100,41.151201532192516,25.384807735132444
101,21.712818448688537,9.263548321431625
102,41.15073796034147,25.372070474322136
103,43.769060405567245,28.134902536250454
104,21.738845413230106,9.26926238924093
105,48.44817434628108,32.74090175512567
106,46.49850299243996,31.022038743917676
107,11.020969801908091,3.502726470755576
108,47.540995851922396,32.055302304828835
109,26.63549136214395,12.539757230403236
110,51.02492053846078,36.232968849432766
111,47.64338550160659,32.11651008118582
112,4.706880732486779,1.0736001492671727
113,17.074988614311437,7.234624082220701
114,46.358643614534344,30.95286190678546
115,16.05997879194929,6.898486448208949
116,50.357347725619775,34.88583978188512
117,4.6837911750435675,0.9795790365694321
118,43.629466517300294,28.131750401274648
119,16.052503517290326,6.778878196617473


==> points_nsga_iii.csv <==
o,Return,Risk
0,11.411284348451717,3.764883461179603
1,40.110289512489004,25.042434654410748
2,26.191744907828006,12.437246980419326
3,43.777645137373725,28.20729562218855
4,49.20099647017721,33.38324100074078
5,41.66053238684426,26.594132180502385
6,12.143336537899204,4.130432584316917
7,29.466876547139957,14.560046868528755
8,46.01976785910672,30.406072314485634
9,47.22051066256128,31.878551383531704
10,37.304580057845804,22.26256746869048
11,44.71183800336766,29.086306238870627
12,17.556932429842544,7.156945792595666
13,49.92830283599011,34.798353465616806
14,15.083572727352243,5.81417279171215
15,30.535114431724903,15.507037014529693
16,28.00371606874678,13.36961624273478
17,18.397728415878117,7.755960873821698
18,8.079038898486566,2.069800859045786
19,28.847308658256964,13.96282131701959
20,36.77402711605896,21.56264977646184
21,9.85986610082688,3.255566280903721
22,46.9331464178244,31.163882566369292
23,1.4913745050897151,0.5212355236188246
24,25.822658041056222,11.922969542916206
25,42.57215960244058,27.18661471719393
26,31.634831905442486,16.31938421455
27,6.625018902780141,1.6274712916986458
28,16.379499320892762,7.051921440971558
29,35.615456165009114,20.195348126258477
30,33.534605322087785,18.225291016588574
31,13.634982753885458,5.115894078510287
32,25.23240764362448,11.343182425663635
33,39.2855378710199,24.287957392041953
34,19.994657362242105,8.912987864357296
35,31.498960454231685,16.287642549166016
36,48.33103618824308,32.66515844456041
37,5.145457574220498,1.0888818440497572
38,27.226071353201913,12.864129558142793
39,19.131502364384627,8.218688542460887
40,35.0123814199831,19.590184842704073
41,40.86489379882463,25.646982996786484
42,50.829356705539695,36.097157451776496
43,23.51547673141108,10.401822641817905
44,15.886323064875588,6.453097255057012
45,36.29876728889139,20.944166031458508
46,45.25762399564356,29.562526956570707
47,8.924028400215082,2.686762103861198
48,30.103179000218734,15.129455100865627
49,32.39117661282071,17.110491972179528
50,22.83298728682804,9.92889722624755
51,21.388066704692974,9.02292270556628


==> points_r_nsga_ii.csv <==
o,Return,Risk
0,48.005975850838134,32.195902956895
1,20.864102408306845,8.66385587109727
2,28.676187027654475,14.032121071674062
3,24.86169705698018,11.11806138393655
4,35.949101502079,20.223763260081853
5,44.032773238091444,28.14854669296001
6,39.62756385454024,24.114048157139464
7,16.58895293011778,6.793175147181842
8,10.030743467503093,3.0353814054115524
9,51.05199748987098,36.24334226010385
10,5.891830304341136,1.3357982057975373
11,46.2629975158154,30.332237262688867
12,49.55609804801256,33.71512897657375
13,50.52810829759639,34.91321303553467
14,19.75695843072772,8.087534680115473
15,27.08990625370601,12.720503121642217
16,20.04941375855116,8.200517815926311
17,34.63953383469417,18.977944793821113
18,34.18255526126765,18.534078880037757
19,27.01568957273902,12.686612838102127
20,43.249503702536586,27.43387166612848
21,38.35834879376858,22.714822418782536
22,13.05485156819762,4.686439566790493
23,22.793008450881786,9.761709641101039
24,22.021253276846434,9.315803753622324
25,8.49897306885123,2.313735434029136
26,30.07806383113467,14.920701019843984
27,6.481817851971751,1.5208424638015237
28,36.54607844110997,20.824662208918575
29,33.113229668477295,17.610085493767404
30,11.460001024348117,3.7298399952717793
31,18.495381126506924,7.522221175222489
32,41.15719651725964,25.561184937690374
33,23.2661733645783,10.080086110129908
34,24.421312395593006,10.777919128450945
35,28.18648759655421,13.690930785021779
36,47.5716385934722,31.69292179843936
37,31.4029776848409,16.057695969499147
38,7.631745783934762,1.945363953128039
39,17.74201621953224,7.2603083377666735
40,10.24247218520572,3.1433482784181233
41,37.334464866647274,21.658245014867735
42,45.17231978663845,29.207784877117582
43,46.86960645134422,31.018815169155143
44,34.4425512301753,18.806249111168157
45,20.01819799375048,8.19768354606894
46,46.26682567756491,30.349611000969734
47,22.749487386688042,9.759977717155031
48,49.49763309170901,33.710410787532915
49,44.0546812361982,28.19789191731361
50,20.840266259558636,8.66210208507922
51,50.11060750767571,34.462616212197624
52,43.265830851632444,27.46660179113155
53,31.01132188596637,15.985573036268544
54,9.347580697450875,2.7728179658031786
55,47.98321885927857,32.173636206299356
56,25.040668471745587,11.276221458147065
57,36.24567346005325,20.513948984895404
58,42.14158074984864,26.62616627384236
59,37.75073013011232,22.10872614274671


==> points_r_nsga_iii.csv <==
o,Return,Risk
0,20.02787376760852,8.642688083086846
1,33.58066044715367,18.88434128850173
2,13.65119295334631,5.2918952120127365
3,1.3294842082661311,0.44865945186708317
4,44.294492991528024,28.447166321572542
5,10.975826047050253,4.016976128897493
6,37.024921092998156,21.50963247961245
7,27.462188249594675,12.912122324620888
8,19.484769349842484,7.923321685719937
9,48.129960034573216,32.303962243162026
10,4.726418615008213,0.9867828548087306
11,33.57282474595836,18.327144822737342
12,35.683330553261776,21.013557660658137
13,38.64733224732357,23.0208498319341
14,15.594792646627015,6.437372217923596
15,32.04944047368155,16.69092076292028
16,44.6578592208631,28.76644551416858
17,6.160760701653169,1.6588050702275996
18,24.894119679728277,11.255323754651421
19,26.254686032553796,12.051503269469416
20,28.632104585779594,13.682452654314098
21,42.114928769722326,26.58458467511916
22,49.67111343832119,33.87113873665841
23,18.1954988132217,7.51330934785292
24,10.221084590145695,3.511050427638089
25,29.12151723041892,15.411272225873718
26,30.871198890365516,15.639634413953454
27,23.233246440747223,10.247455637233246
28,40.08234100560715,24.605294381506457
29,11.948807520128291,4.616648261105957
30,29.027435235148033,14.164682827774694
31,35.48609785852508,20.34425927572003
32,14.73269243931333,5.844841021680039
33,7.42144354604093,2.1675404054130585
34,41.79734388965569,26.080847724325462
35,45.290817918140114,30.08739585622849
36,50.471716883543635,34.90198873486992
37,48.87538164423033,32.992107712248696
38,32.66288748065853,17.231730364876626
39,39.18367760173899,23.705528394649463
40,22.505738705361676,9.61908236268745
41,50.96429042890587,36.248304162280355
42,21.736179746581097,9.119418510019713
43,37.407402513112075,22.53471005991175
44,46.19130873651381,30.282766754117105
45,24.35289896571819,10.925981616980138
46,26.677001877214742,12.383632513772813
47,47.0685531488363,31.685403012430314
48,40.54093438714738,24.829375247901694


==> points_u_nsga_iii.csv <==
o,Return,Risk
0,16.5358138470126,6.775815936386306
1,27.991181209012044,13.606618480728269
2,43.40234721953798,27.735000002008306
3,38.99002365094827,23.742325176397433
4,26.45558967770346,12.305494766972366
5,35.06450761382896,20.01919284282012
6,46.9705672630278,31.787914722088573
7,44.17798798585096,28.444236424637943
8,25.665513580695993,11.807103268889177
9,18.57607101242032,7.715475356591265
10,25.452999281121922,11.4591384544865
11,28.77031028287651,14.628987023742123
12,47.71228052726234,32.33282047155694
13,24.289307905523103,10.974896153027665
14,41.0030069374019,25.784698475962376
15,36.882580977011926,21.621276403431068
16,23.75942993439628,10.521982882710695
17,14.081238226172921,5.959805064476449
18,8.053936905097384,2.620972742849216
19,9.433769851347542,3.214269019310689
20,39.275295777667544,24.574626427726937
21,38.331925332306454,23.119561129826568
22,15.548933608654583,6.139961671273616
23,3.7109263248638347,1.0883767171262457
24,21.422600127972938,9.178285785521599
25,13.1272354033312,4.9545571508407065
26,21.96222298486482,9.453574220398941
27,20.444258183760233,8.503641126403497
28,7.978306237855545,2.2364694539011456
29,30.41760107273904,15.90819197716657
30,50.13244079631608,34.77223399801335
31,17.5410149721611,7.2343297819899135
32,33.14667835009353,18.18456747886284
33,32.513187047449314,17.109728282647207
34,1.3765977797746138,0.4559276463126893
35,42.45996693386293,27.08615686261481
36,37.52023392447172,22.362353533962366
37,49.076883768801665,33.54922727902127
38,28.68844371904252,14.092573650606951
39,36.34747288997392,21.518450659982904
40,50.87662544773959,36.31276994830012
41,46.117137586261315,30.222530327566556
42,40.34465072494306,24.88650436616157
43,33.69846476689982,19.009881050395112
44,41.74832451286343,26.393945123013552
45,30.864133742196604,16.112309172474653
46,31.816357219018794,16.70743055191233
47,6.608617308741072,1.5188009222957906
48,11.794545134537652,3.930858568635803
49,45.395030022169344,30.15832333816238
50,27.55069996916718,13.159298936359548
51,35.74034107686029,20.61053194965054
52,29.927173955054627,14.76126508240992
53,34.309576404472885,19.154711271796458

